Robustness and uncertainty: two complementary aspects of the reliability of the predictions of a classifier

We consider two conceptually different approaches for assessing the reliability of the individual predictions of a classifier: Robustness Quantification (RQ) and Uncertainty Quantification (UQ). We compare both approaches on a number of benchmark datasets and show that there is no clear winner between the two, but that they are complementary and can be combined to obtain a hybrid approach that outperforms both RQ and UQ. As a byproduct of our approach, for each dataset, we also obtain an assessment of the relative importance of uncertainty and robustness as sources of unreliability.

==> Australian_local_eps_max_prob.dat <==
rej_rate robustness uncertainty hybrid ideal
0.0 0.8478260869565217 0.8478260869565217 0.8478260869565217 0.8478260869565217
0.0036231884057971015 0.850909090909091 0.850909090909091 0.850909090909091 0.850909090909091
0.007246376811594203 0.8540145985401459 0.8503649635036497 0.8503649635036497 0.8540145985401459
0.010869565217391304 0.8571428571428571 0.8498168498168498 0.8498168498168498 0.8571428571428571
0.014492753623188406 0.8566176470588235 0.8529411764705882 0.8529411764705882 0.8602941176470589
0.018115942028985508 0.8560885608856088 0.8560885608856088 0.8560885608856088 0.8634686346863468
0.021739130434782608 0.8555555555555555 0.8555555555555555 0.8555555555555555 0.8666666666666667
0.025362318840579712 0.8550185873605948 0.8587360594795539 0.8587360594795539 0.8698884758364313
0.028985507246376812 0.8582089552238806 0.8619402985074627 0.8619402985074627 0.8731343283582089
0.03260869565217391 0.8576779026217228 0.8614232209737828 0.8614232209737828 0.8764044943820225
0.036231884057971016 0.8571428571428571 0.8609022556390977 0.8609022556390977 0.8796992481203008
0.03985507246376812 0.8566037735849057 0.8603773584905661 0.8603773584905661 0.8830188679245283
0.043478260869565216 0.8598484848484849 0.8598484848484849 0.8598484848484849 0.8863636363636364
0.04710144927536232 0.8593155893536122 0.8593155893536122 0.8593155893536122 0.8897338403041825
0.050724637681159424 0.8625954198473282 0.8625954198473282 0.8625954198473282 0.8931297709923665
0.05434782608695652 0.8659003831417624 0.8659003831417624 0.8659003831417624 0.896551724137931
0.057971014492753624 0.8653846153846154 0.8692307692307693 0.8692307692307693 0.9
0.06159420289855073 0.8687258687258688 0.8687258687258688 0.8687258687258688 0.9034749034749034
0.06521739130434782 0.8682170542635659 0.8682170542635659 0.8682170542635659 0.9069767441860465
0.06884057971014493 0.8715953307392996 0.867704280155642 0.867704280155642 0.9105058365758755
0.07246376811594203 0.875 0.8671875 0.8671875 0.9140625
0.07608695652173914 0.8745098039215686 0.8705882352941177 0.8705882352941177 0.9176470588235294
0.07971014492753624 0.8779527559055118 0.8740157480314961 0.8740157480314961 0.9212598425196851
0.08333333333333333 0.8814229249011858 0.8774703557312253 0.8774703557312253 0.924901185770751
0.08695652173913043 0.8809523809523809 0.8809523809523809 0.8809523809523809 0.9285714285714286
0.09057971014492754 0.8804780876494024 0.8844621513944223 0.8844621513944223 0.9322709163346613
0.09420289855072464 0.88 0.884 0.884 0.936
0.09782608695652174 0.8835341365461847 0.8875502008032129 0.8875502008032129 0.9397590361445783
0.10144927536231885 0.8870967741935484 0.8870967741935484 0.8870967741935484 0.9435483870967742
0.10507246376811594 0.8866396761133604 0.8866396761133604 0.8866396761133604 0.9473684210526315
0.10869565217391304 0.8861788617886179 0.8902439024390244 0.8861788617886179 0.9512195121951219
0.11231884057971014 0.8857142857142857 0.889795918367347 0.8857142857142857 0.9551020408163265
0.11594202898550725 0.889344262295082 0.8934426229508197 0.889344262295082 0.9590163934426229
0.11956521739130435 0.8930041152263375 0.8930041152263375 0.8930041152263375 0.9629629629629629
0.12318840579710146 0.8966942148760331 0.8966942148760331 0.8925619834710744 0.9669421487603306
0.12681159420289856 0.8962655601659751 0.8962655601659751 0.8921161825726142 0.970954356846473
0.13043478260869565 0.8958333333333334 0.8958333333333334 0.8958333333333334 0.975
0.13405797101449277 0.895397489539749 0.895397489539749 0.895397489539749 0.9790794979079498
0.13768115942028986 0.8949579831932774 0.8949579831932774 0.8949579831932774 0.9831932773109243
0.14130434782608695 0.8945147679324894 0.8987341772151899 0.8945147679324894 0.9873417721518988
0.14492753623188406 0.8983050847457628 0.8983050847457628 0.8983050847457628 0.9915254237288136
0.14855072463768115 0.8978723404255319 0.8978723404255319 0.8978723404255319 0.9957446808510638
0.15217391304347827 0.8974358974358975 0.8974358974358975 0.8974358974358975 1.0
0.15579710144927536 0.8969957081545065 0.8969957081545065 0.9012875536480687 1.0
0.15942028985507248 0.896551724137931 0.896551724137931 0.9008620689655172 1.0
0.16304347826086957 0.8961038961038961 0.8961038961038961 0.9004329004329005 1.0
0.16666666666666666 0.8956521739130435 0.8956521739130435 0.9 1.0
0.17028985507246377 0.8995633187772926 0.8951965065502183 0.8995633187772926 1.0
0.17391304347826086 0.8991228070175439 0.8991228070175439 0.8991228070175439 1.0
0.17753623188405798 0.8986784140969163 0.8986784140969163 0.8986784140969163 1.0
0.18115942028985507 0.8982300884955752 0.9026548672566371 0.9026548672566371 1.0
0.1847826086956522 0.8977777777777778 0.9066666666666666 0.9022222222222223 1.0
0.18840579710144928 0.8973214285714286 0.90625 0.9017857142857143 1.0
0.19202898550724637 0.8968609865470852 0.905829596412556 0.9013452914798207 1.0
0.1956521739130435 0.8963963963963963 0.9054054054054054 0.9009009009009009 1.0
0.19927536231884058 0.9004524886877828 0.9095022624434389 0.9049773755656109 1.0
0.2028985507246377 0.9045454545454545 0.9090909090909091 0.9045454545454545 1.0
0.20652173913043478 0.9041095890410958 0.908675799086758 0.9041095890410958 1.0
0.21014492753623187 0.9036697247706422 0.908256880733945 0.908256880733945 1.0
0.213768115942029 0.9032258064516129 0.9078341013824884 0.9078341013824884 1.0
0.21739130434782608 0.9074074074074074 0.9074074074074074 0.9074074074074074 1.0
0.2210144927536232 0.9069767441860465 0.9069767441860465 0.9069767441860465 1.0
0.2246376811594203 0.9065420560747663 0.9065420560747663 0.9065420560747663 1.0
0.2282608695652174 0.9061032863849765 0.9061032863849765 0.9061032863849765 1.0
0.2318840579710145 0.9056603773584906 0.9056603773584906 0.9056603773584906 1.0
0.23550724637681159 0.9052132701421801 0.909952606635071 0.9052132701421801 1.0
0.2391304347826087 0.9047619047619048 0.9095238095238095 0.9095238095238095 1.0
0.2427536231884058 0.9090909090909091 0.9090909090909091 0.9090909090909091 1.0
0.2463768115942029 0.9134615384615384 0.9086538461538461 0.9086538461538461 1.0
0.25 0.9178743961352657 0.9082125603864735 0.9082125603864735 1.0
0.2536231884057971 0.9174757281553398 0.9077669902912622 0.9077669902912622 1.0
0.2572463768115942 0.9170731707317074 0.9073170731707317 0.9073170731707317 1.0
0.2608695652173913 0.9166666666666666 0.9068627450980392 0.9068627450980392 1.0
0.2644927536231884 0.916256157635468 0.9064039408866995 0.9113300492610837 1.0
0.26811594202898553 0.9158415841584159 0.905940594059406 0.9108910891089109 1.0
0.2717391304347826 0.9154228855721394 0.9104477611940298 0.9104477611940298 1.0
0.2753623188405797 0.915 0.915 0.91 1.0
0.27898550724637683 0.914572864321608 0.914572864321608 0.914572864321608 1.0
0.2826086956521739 0.9191919191919192 0.9141414141414141 0.9141414141414141 1.0
0.286231884057971 0.9187817258883249 0.9137055837563451 0.9187817258883249 1.0
0.2898550724637681 0.923469387755102 0.9132653061224489 0.9183673469387755 1.0
0.29347826086956524 0.9230769230769231 0.9128205128205128 0.9179487179487179 1.0
0.2971014492753623 0.9278350515463918 0.9123711340206185 0.9175257731958762 1.0
0.3007246376811594 0.927461139896373 0.9119170984455959 0.917098445595855 1.0
0.30434782608695654 0.9270833333333334 0.9114583333333334 0.9166666666666666 1.0
0.3079710144927536 0.9267015706806283 0.9109947643979057 0.9162303664921466 1.0
0.3115942028985507 0.9263157894736842 0.9105263157894737 0.9157894736842105 1.0
0.31521739130434784 0.9259259259259259 0.9153439153439153 0.9153439153439153 1.0
0.31884057971014496 0.925531914893617 0.9148936170212766 0.9148936170212766 1.0
0.322463768115942 0.93048128342246 0.9144385026737968 0.9144385026737968 1.0
0.32608695652173914 0.9301075268817204 0.9139784946236559 0.9139784946236559 1.0
0.32971014492753625 0.9297297297297298 0.9135135135135135 0.9135135135135135 1.0
0.3333333333333333 0.9293478260869565 0.9130434782608695 0.9130434782608695 1.0
0.33695652173913043 0.9344262295081968 0.912568306010929 0.912568306010929 1.0
0.34057971014492755 0.9340659340659341 0.9175824175824175 0.9120879120879121 1.0
0.34420289855072467 0.9337016574585635 0.9171270718232044 0.9116022099447514 1.0
0.34782608695652173 0.9333333333333333 0.9166666666666666 0.9111111111111111 1.0
0.35144927536231885 0.9329608938547486 0.9162011173184358 0.9162011173184358 1.0
0.35507246376811596 0.9325842696629213 0.9157303370786517 0.9157303370786517 1.0
0.358695652173913 0.9322033898305084 0.9152542372881356 0.9152542372881356 1.0
0.36231884057971014 0.9318181818181818 0.9147727272727273 0.9147727272727273 1.0
0.36594202898550726 0.9314285714285714 0.9142857142857143 0.9142857142857143 1.0
0.3695652173913044 0.9310344827586207 0.9137931034482759 0.9137931034482759 1.0
0.37318840579710144 0.930635838150289 0.9132947976878613 0.9132947976878613 1.0
0.37681159420289856 0.9302325581395349 0.9127906976744186 0.9127906976744186 1.0
0.3804347826086957 0.9298245614035088 0.9122807017543859 0.9122807017543859 1.0
0.38405797101449274 0.9294117647058824 0.9117647058823529 0.9117647058823529 1.0
0.38768115942028986 0.9289940828402367 0.9112426035502958 0.9112426035502958 1.0
0.391304347826087 0.9285714285714286 0.9107142857142857 0.9166666666666666 1.0
0.39492753623188404 0.9281437125748503 0.9101796407185628 0.9161676646706587 1.0
0.39855072463768115 0.927710843373494 0.9096385542168675 0.9156626506024096 1.0
0.40217391304347827 0.9272727272727272 0.9090909090909091 0.9212121212121213 1.0
0.4057971014492754 0.926829268292683 0.9085365853658537 0.9207317073170732 1.0
0.40942028985507245 0.9263803680981595 0.9079754601226994 0.9202453987730062 1.0
0.41304347826086957 0.9259259259259259 0.9074074074074074 0.9197530864197531 1.0
0.4166666666666667 0.9254658385093167 0.906832298136646 0.9192546583850931 1.0
0.42028985507246375 0.925 0.90625 0.91875 1.0
0.42391304347826086 0.9245283018867925 0.9056603773584906 0.9182389937106918 1.0
0.427536231884058 0.9240506329113924 0.9050632911392406 0.9177215189873418 1.0
0.4311594202898551 0.9235668789808917 0.9044585987261147 0.9171974522292994 1.0
0.43478260869565216 0.9230769230769231 0.9038461538461539 0.9166666666666666 1.0
0.4384057971014493 0.9225806451612903 0.9032258064516129 0.9161290322580645 1.0
0.4420289855072464 0.922077922077922 0.9025974025974026 0.9155844155844156 1.0
0.44565217391304346 0.9215686274509803 0.9019607843137255 0.9150326797385621 1.0
0.4492753623188406 0.9210526315789473 0.9078947368421053 0.9144736842105263 1.0
0.4528985507246377 0.9205298013245033 0.9072847682119205 0.9139072847682119 1.0
0.4565217391304348 0.92 0.9066666666666666 0.9133333333333333 1.0
0.4601449275362319 0.9194630872483222 0.9060402684563759 0.912751677852349 1.0
0.463768115942029 0.918918918918919 0.9121621621621622 0.9121621621621622 1.0
0.4673913043478261 0.9183673469387755 0.9115646258503401 0.9115646258503401 1.0
0.47101449275362317 0.9178082191780822 0.910958904109589 0.910958904109589 1.0
0.4746376811594203 0.9241379310344827 0.9103448275862069 0.9103448275862069 1.0
0.4782608695652174 0.9236111111111112 0.9097222222222222 0.9097222222222222 1.0
0.4818840579710145 0.9230769230769231 0.916083916083916 0.9090909090909091 1.0
0.4855072463768116 0.9225352112676056 0.9154929577464789 0.9084507042253521 1.0
0.4891304347826087 0.9219858156028369 0.9148936170212766 0.9078014184397163 1.0
0.4927536231884058 0.9214285714285714 0.9142857142857143 0.9142857142857143 1.0
0.4963768115942029 0.920863309352518 0.9136690647482014 0.9136690647482014 1.0
0.5 0.9202898550724637 0.9202898550724637 0.9130434782608695 1.0
0.5036231884057971 0.9197080291970803 0.9197080291970803 0.9124087591240876 1.0
0.5072463768115942 0.9191176470588235 0.9191176470588235 0.9117647058823529 1.0
0.5108695652173914 0.9185185185185185 0.9185185185185185 0.9111111111111111 1.0
0.5144927536231884 0.917910447761194 0.917910447761194 0.9104477611940298 1.0
0.5181159420289855 0.9172932330827067 0.9172932330827067 0.9097744360902256 1.0
0.5217391304347826 0.9166666666666666 0.9242424242424242 0.9166666666666666 1.0
0.5253623188405797 0.916030534351145 0.9236641221374046 0.916030534351145 1.0
0.5289855072463768 0.9153846153846154 0.9230769230769231 0.9230769230769231 1.0
0.532608695652174 0.9147286821705426 0.9224806201550387 0.9224806201550387 1.0
0.5362318840579711 0.9140625 0.921875 0.921875 1.0
0.5398550724637681 0.9133858267716536 0.9212598425196851 0.9212598425196851 1.0
0.5434782608695652 0.9126984126984127 0.9206349206349206 0.9206349206349206 1.0
0.5471014492753623 0.912 0.92 0.92 1.0
0.5507246376811594 0.9112903225806451 0.9193548387096774 0.9193548387096774 1.0
0.5543478260869565 0.9105691056910569 0.9186991869918699 0.9186991869918699 1.0
0.5579710144927537 0.9098360655737705 0.9180327868852459 0.9180327868852459 1.0
0.5615942028985508 0.9090909090909091 0.9173553719008265 0.9173553719008265 1.0
0.5652173913043478 0.9083333333333333 0.9166666666666666 0.9166666666666666 1.0
0.5688405797101449 0.907563025210084 0.9159663865546218 0.9159663865546218 1.0
0.572463768115942 0.9067796610169492 0.9152542372881356 0.9152542372881356 1.0
0.5760869565217391 0.905982905982906 0.9145299145299145 0.9145299145299145 1.0
0.5797101449275363 0.9137931034482759 0.9224137931034483 0.9224137931034483 1.0
0.5833333333333334 0.9130434782608695 0.9304347826086956 0.9217391304347826 1.0
0.5869565217391305 0.9122807017543859 0.9298245614035088 0.9210526315789473 1.0
0.5905797101449275 0.911504424778761 0.9292035398230089 0.9203539823008849 1.0
0.5942028985507246 0.9107142857142857 0.9285714285714286 0.9196428571428571 1.0
0.5978260869565217 0.9099099099099099 0.9279279279279279 0.918918918918919 1.0
0.6014492753623188 0.9090909090909091 0.9272727272727272 0.9181818181818182 1.0
0.605072463768116 0.908256880733945 0.926605504587156 0.9174311926605505 1.0
0.6086956521739131 0.9074074074074074 0.9351851851851852 0.9166666666666666 1.0
0.6123188405797102 0.9065420560747663 0.9345794392523364 0.9252336448598131 1.0
0.6159420289855072 0.9056603773584906 0.9339622641509434 0.9339622641509434 1.0
0.6195652173913043 0.9047619047619048 0.9333333333333333 0.9333333333333333 1.0
0.6231884057971014 0.9038461538461539 0.9326923076923077 0.9326923076923077 1.0
0.6268115942028986 0.9029126213592233 0.9320388349514563 0.9320388349514563 1.0
0.6304347826086957 0.9019607843137255 0.9313725490196079 0.9313725490196079 1.0
0.6340579710144928 0.900990099009901 0.9306930693069307 0.9306930693069307 1.0
0.6376811594202899 0.91 0.93 0.93 1.0
0.6413043478260869 0.9090909090909091 0.9292929292929293 0.9393939393939394 1.0
0.644927536231884 0.9081632653061225 0.9387755102040817 0.9387755102040817 1.0
0.6485507246376812 0.9072164948453608 0.9381443298969072 0.9381443298969072 1.0
0.6521739130434783 0.90625 0.9375 0.9375 1.0
0.6557971014492754 0.9157894736842105 0.9368421052631579 0.9368421052631579 1.0
0.6594202898550725 0.925531914893617 0.9361702127659575 0.9361702127659575 1.0
0.6630434782608696 0.9247311827956989 0.9354838709677419 0.9354838709677419 1.0
0.6666666666666666 0.9239130434782609 0.9347826086956522 0.9347826086956522 1.0
0.6702898550724637 0.9230769230769231 0.9340659340659341 0.9340659340659341 1.0
0.6739130434782609 0.9222222222222223 0.9333333333333333 0.9333333333333333 1.0
0.677536231884058 0.9213483146067416 0.9325842696629213 0.9325842696629213 1.0
0.6811594202898551 0.9204545454545454 0.9318181818181818 0.9318181818181818 1.0
0.6847826086956522 0.9195402298850575 0.9310344827586207 0.9310344827586207 1.0
0.6884057971014493 0.9186046511627907 0.9302325581395349 0.9302325581395349 1.0
0.6920289855072463 0.9176470588235294 0.9294117647058824 0.9294117647058824 1.0
0.6956521739130435 0.9166666666666666 0.9285714285714286 0.9285714285714286 1.0
0.6992753623188406 0.9156626506024096 0.927710843373494 0.927710843373494 1.0
0.7028985507246377 0.9146341463414634 0.926829268292683 0.926829268292683 1.0
0.7065217391304348 0.9135802469135802 0.9259259259259259 0.9259259259259259 1.0
0.7101449275362319 0.9125 0.925 0.925 1.0
0.713768115942029 0.9113924050632911 0.9240506329113924 0.9240506329113924 1.0
0.717391304347826 0.9102564102564102 0.9230769230769231 0.9230769230769231 1.0
0.7210144927536232 0.9090909090909091 0.922077922077922 0.922077922077922 1.0
0.7246376811594203 0.9078947368421053 0.9210526315789473 0.9342105263157895 1.0
0.7282608695652174 0.9066666666666666 0.92 0.9333333333333333 1.0
0.7318840579710145 0.9054054054054054 0.918918918918919 0.9324324324324325 1.0
0.7355072463768116 0.9041095890410958 0.9178082191780822 0.9452054794520548 1.0
0.7391304347826088 0.9027777777777778 0.9166666666666666 0.9444444444444444 1.0
0.7427536231884058 0.9014084507042254 0.9295774647887324 0.9436619718309859 1.0
0.7463768115942029 0.9 0.9428571428571428 0.9428571428571428 1.0
0.75 0.8985507246376812 0.9420289855072463 0.9420289855072463 1.0
0.7536231884057971 0.8970588235294118 0.9411764705882353 0.9411764705882353 1.0
0.7572463768115942 0.8955223880597015 0.9402985074626866 0.9402985074626866 1.0
0.7608695652173914 0.8939393939393939 0.9393939393939394 0.9393939393939394 1.0
0.7644927536231885 0.8923076923076924 0.9384615384615385 0.9384615384615385 1.0
0.7681159420289855 0.890625 0.9375 0.9375 1.0
0.7717391304347826 0.8888888888888888 0.9523809523809523 0.9365079365079365 1.0
0.7753623188405797 0.9032258064516129 0.9516129032258065 0.9354838709677419 1.0
0.7789855072463768 0.9016393442622951 0.9508196721311475 0.9344262295081968 1.0
0.782608695652174 0.9 0.95 0.9333333333333333 1.0
0.7862318840579711 0.8983050847457628 0.9491525423728814 0.9322033898305084 1.0
0.7898550724637681 0.9137931034482759 0.9482758620689655 0.9482758620689655 1.0
0.7934782608695652 0.9122807017543859 0.9473684210526315 0.9473684210526315 1.0
0.7971014492753623 0.9107142857142857 0.9464285714285714 0.9464285714285714 1.0
0.8007246376811594 0.9090909090909091 0.9454545454545454 0.9454545454545454 1.0
0.8043478260869565 0.9074074074074074 0.9444444444444444 0.9444444444444444 1.0
0.8079710144927537 0.9245283018867925 0.9433962264150944 0.9433962264150944 1.0
0.8115942028985508 0.9423076923076923 0.9423076923076923 0.9615384615384616 1.0
0.8152173913043478 0.9411764705882353 0.9411764705882353 0.9607843137254902 1.0
0.8188405797101449 0.94 0.94 0.96 1.0
0.822463768115942 0.9387755102040817 0.9387755102040817 0.9591836734693877 1.0
0.8260869565217391 0.9375 0.9375 0.9583333333333334 1.0
0.8297101449275363 0.9361702127659575 0.9361702127659575 0.9574468085106383 1.0
0.8333333333333334 0.9347826086956522 0.9347826086956522 0.9782608695652174 1.0
0.8369565217391305 0.9333333333333333 0.9333333333333333 0.9777777777777777 1.0
0.8405797101449275 0.9318181818181818 0.9318181818181818 0.9772727272727273 1.0
0.8442028985507246 0.9302325581395349 0.9302325581395349 0.9767441860465116 1.0
0.8478260869565217 0.9285714285714286 0.9285714285714286 1.0 1.0
0.8514492753623188 0.926829268292683 0.926829268292683 1.0 1.0
0.855072463768116 0.925 0.925 1.0 1.0
0.8586956521739131 0.9230769230769231 0.9487179487179487 1.0 1.0
0.8623188405797102 0.9210526315789473 0.9473684210526315 1.0 1.0
0.8659420289855072 0.9459459459459459 0.9459459459459459 1.0 1.0
0.8695652173913043 0.9444444444444444 0.9722222222222222 1.0 1.0
0.8731884057971014 0.9428571428571428 0.9714285714285714 1.0 1.0
0.8768115942028986 0.9411764705882353 1.0 1.0 1.0
0.8804347826086957 0.9393939393939394 1.0 1.0 1.0
0.8840579710144928 0.9375 1.0 1.0 1.0
0.8876811594202899 0.9354838709677419 1.0 1.0 1.0
0.8913043478260869 0.9333333333333333 1.0 1.0 1.0
0.894927536231884 0.9310344827586207 1.0 1.0 1.0
0.8985507246376812 0.9285714285714286 1.0 1.0 1.0
0.9021739130434783 0.9259259259259259 1.0 1.0 1.0
0.9057971014492754 0.9230769230769231 1.0 1.0 1.0
0.9094202898550725 0.92 1.0 1.0 1.0
0.9130434782608696 0.9166666666666666 1.0 1.0 1.0
0.9166666666666666 0.9130434782608695 1.0 1.0 1.0
0.9202898550724637 0.9545454545454546 1.0 1.0 1.0
0.9239130434782609 0.9523809523809523 1.0 1.0 1.0
0.927536231884058 0.95 1.0 1.0 1.0
0.9311594202898551 0.9473684210526315 1.0 1.0 1.0
0.9347826086956522 0.9444444444444444 1.0 1.0 1.0
0.9384057971014493 0.9411764705882353 1.0 1.0 1.0
0.9420289855072463 0.9375 1.0 1.0 1.0
0.9456521739130435 0.9333333333333333 1.0 1.0 1.0
0.9492753623188406 0.9285714285714286 1.0 1.0 1.0
0.9528985507246377 0.9230769230769231 1.0 1.0 1.0
0.9565217391304348 0.9166666666666666 1.0 1.0 1.0
0.9601449275362319 0.9090909090909091 1.0 1.0 1.0
0.963768115942029 0.9 1.0 1.0 1.0
0.967391304347826 1.0 1.0 1.0 1.0
0.9710144927536232 1.0 1.0 1.0 1.0
0.9746376811594203 1.0 1.0 1.0 1.0
0.9782608695652174 1.0 1.0 1.0 1.0
0.9818840579710145 1.0 1.0 1.0 1.0
0.9855072463768116 1.0 1.0 1.0 1.0
0.9891304347826088 1.0 1.0 1.0 1.0
0.9927536231884058 1.0 1.0 1.0 1.0
0.9963768115942029 1.0 1.0 1.0 1.0


==> BCW_global_eps_entropies.dat <==
rej_rate robustness uncertainty hybrid ideal
0.0 0.9743589743589743 0.9743589743589743 0.9743589743589743 0.9743589743589743
0.003663003663003663 0.9779411764705882 0.9779411764705882 0.9779411764705882 0.9779411764705882
0.007326007326007326 0.977859778597786 0.977859778597786 0.981549815498155 0.981549815498155
0.010989010989010988 0.9777777777777777 0.9814814814814815 0.9814814814814815 0.9851851851851852
0.014652014652014652 0.9776951672862454 0.9814126394052045 0.9814126394052045 0.9888475836431226
0.018315018315018316 0.9776119402985075 0.9813432835820896 0.9813432835820896 0.9925373134328358
0.021978021978021976 0.9775280898876404 0.9812734082397003 0.9812734082397003 0.9962546816479401
0.02564102564102564 0.9774436090225563 0.981203007518797 0.981203007518797 1.0
0.029304029304029304 0.9773584905660377 0.9811320754716981 0.9811320754716981 1.0
0.03296703296703297 0.9772727272727273 0.9810606060606061 0.9810606060606061 1.0
0.03663003663003663 0.9771863117870723 0.9809885931558935 0.9809885931558935 1.0
0.040293040293040296 0.9770992366412213 0.9809160305343512 0.9847328244274809 1.0
0.04395604395604395 0.9770114942528736 0.9808429118773946 0.9846743295019157 1.0
0.047619047619047616 0.9769230769230769 0.9807692307692307 0.9846153846153847 1.0
0.05128205128205128 0.9806949806949807 0.9806949806949807 0.9845559845559846 1.0
0.054945054945054944 0.9806201550387597 0.9806201550387597 0.9844961240310077 1.0
0.05860805860805861 0.9844357976653697 0.980544747081712 0.9844357976653697 1.0
0.06227106227106227 0.984375 0.98046875 0.98828125 1.0
0.06593406593406594 0.984313725490196 0.9803921568627451 0.9882352941176471 1.0
0.0695970695970696 0.984251968503937 0.9803149606299213 0.9881889763779528 1.0
0.07326007326007326 0.9841897233201581 0.9802371541501976 0.9881422924901185 1.0
0.07692307692307693 0.9841269841269841 0.9801587301587301 0.9880952380952381 1.0
0.08058608058608059 0.9840637450199203 0.9800796812749004 0.9880478087649402 1.0
0.08424908424908426 0.984 0.98 0.988 1.0
0.0879120879120879 0.9839357429718876 0.9799196787148594 0.9919678714859438 1.0
0.09157509157509157 0.9838709677419355 0.9838709677419355 0.9919354838709677 1.0
0.09523809523809523 0.9838056680161943 0.9878542510121457 0.9959514170040485 1.0
0.0989010989010989 0.983739837398374 0.9878048780487805 0.9959349593495935 1.0
0.10256410256410256 0.9836734693877551 0.9877551020408163 0.9959183673469387 1.0
0.10622710622710622 0.9836065573770492 0.9877049180327869 0.9959016393442623 1.0
0.10989010989010989 0.9835390946502057 0.9876543209876543 0.9958847736625515 1.0
0.11355311355311355 0.9834710743801653 0.987603305785124 0.9958677685950413 1.0
0.11721611721611722 0.983402489626556 0.9875518672199171 0.995850622406639 1.0
0.12087912087912088 0.9833333333333333 0.9875 0.9958333333333333 1.0
0.12454212454212454 0.9832635983263598 0.9874476987447699 0.99581589958159 1.0
0.1282051282051282 0.9831932773109243 0.9873949579831933 0.9957983193277311 1.0
0.13186813186813187 0.9873417721518988 0.9873417721518988 0.9957805907172996 1.0
0.13553113553113552 0.9915254237288136 0.9872881355932204 0.9957627118644068 1.0
0.1391941391941392 0.9914893617021276 0.9872340425531915 0.9957446808510638 1.0
0.14285714285714285 0.9914529914529915 0.9871794871794872 0.9957264957264957 1.0
0.14652014652014653 0.9914163090128756 0.9871244635193133 0.9957081545064378 1.0
0.15018315018315018 0.9956896551724138 0.9870689655172413 0.9956896551724138 1.0
0.15384615384615385 0.9956709956709957 0.9913419913419913 0.9956709956709957 1.0
0.1575091575091575 0.9956521739130435 0.9956521739130435 0.9956521739130435 1.0
0.16117216117216118 0.9956331877729258 0.9956331877729258 0.9956331877729258 1.0
0.16483516483516483 0.9956140350877193 0.9956140350877193 0.9956140350877193 1.0
0.1684981684981685 0.9955947136563876 0.9955947136563876 0.9955947136563876 1.0
0.17216117216117216 0.995575221238938 0.995575221238938 0.995575221238938 1.0
0.1758241758241758 0.9955555555555555 0.9955555555555555 0.9955555555555555 1.0
0.1794871794871795 0.9955357142857143 0.9955357142857143 0.9955357142857143 1.0
0.18315018315018314 0.9955156950672646 0.9955156950672646 0.9955156950672646 1.0
0.18681318681318682 0.9954954954954955 0.9954954954954955 0.9954954954954955 1.0
0.19047619047619047 0.995475113122172 0.995475113122172 0.995475113122172 1.0
0.19413919413919414 0.9954545454545455 0.9954545454545455 0.9954545454545455 1.0
0.1978021978021978 0.9954337899543378 0.9954337899543378 0.9954337899543378 1.0
0.20146520146520147 0.9954128440366973 0.9954128440366973 0.9954128440366973 1.0
0.20512820512820512 0.9953917050691244 0.9953917050691244 0.9953917050691244 1.0
0.2087912087912088 0.9953703703703703 0.9953703703703703 0.9953703703703703 1.0
0.21245421245421245 0.9953488372093023 0.9953488372093023 0.9953488372093023 1.0
0.21611721611721613 0.9953271028037384 0.9953271028037384 0.9953271028037384 1.0
0.21978021978021978 0.9953051643192489 0.9953051643192489 0.9953051643192489 1.0
0.22344322344322345 0.9952830188679245 0.9952830188679245 0.9952830188679245 1.0
0.2271062271062271 0.995260663507109 0.995260663507109 0.995260663507109 1.0
0.23076923076923078 0.9952380952380953 0.9952380952380953 0.9952380952380953 1.0
0.23443223443223443 0.9952153110047847 0.9952153110047847 0.9952153110047847 1.0
0.23809523809523808 0.9951923076923077 0.9951923076923077 0.9951923076923077 1.0
0.24175824175824176 0.9951690821256038 0.9951690821256038 0.9951690821256038 1.0
0.2454212454212454 0.9951456310679612 0.9951456310679612 0.9951456310679612 1.0
0.2490842490842491 0.9951219512195122 0.9951219512195122 0.9951219512195122 1.0
0.25274725274725274 0.9950980392156863 0.9950980392156863 0.9950980392156863 1.0
0.2564102564102564 0.9950738916256158 0.9950738916256158 1.0 1.0
0.2600732600732601 0.995049504950495 0.995049504950495 1.0 1.0
0.26373626373626374 0.9950248756218906 0.9950248756218906 1.0 1.0
0.2673992673992674 0.995 0.995 1.0 1.0
0.27106227106227104 0.9949748743718593 0.9949748743718593 1.0 1.0
0.27472527472527475 0.9949494949494949 0.9949494949494949 1.0 1.0
0.2783882783882784 0.9949238578680203 0.9949238578680203 1.0 1.0
0.28205128205128205 0.9948979591836735 0.9948979591836735 1.0 1.0
0.2857142857142857 0.9948717948717949 1.0 1.0 1.0
0.2893772893772894 0.9948453608247423 1.0 1.0 1.0
0.29304029304029305 0.9948186528497409 1.0 1.0 1.0
0.2967032967032967 0.9947916666666666 1.0 1.0 1.0
0.30036630036630035 0.9947643979057592 1.0 1.0 1.0
0.304029304029304 0.9947368421052631 1.0 1.0 1.0
0.3076923076923077 0.9947089947089947 1.0 1.0 1.0
0.31135531135531136 0.9946808510638298 1.0 1.0 1.0
0.315018315018315 0.9946524064171123 1.0 1.0 1.0
0.31868131868131866 0.9946236559139785 1.0 1.0 1.0
0.32234432234432236 0.9945945945945946 1.0 1.0 1.0
0.326007326007326 0.9945652173913043 1.0 1.0 1.0
0.32967032967032966 0.994535519125683 1.0 1.0 1.0
0.3333333333333333 0.9945054945054945 1.0 1.0 1.0
0.336996336996337 0.994475138121547 1.0 1.0 1.0
0.34065934065934067 0.9944444444444445 1.0 1.0 1.0
0.3443223443223443 0.994413407821229 1.0 1.0 1.0
0.34798534798534797 0.9943820224719101 1.0 1.0 1.0
0.3516483516483516 0.9943502824858758 1.0 1.0 1.0
0.3553113553113553 0.9943181818181818 1.0 1.0 1.0
0.358974358974359 0.9942857142857143 1.0 1.0 1.0
0.3626373626373626 0.9942528735632183 1.0 1.0 1.0
0.3663003663003663 0.9942196531791907 1.0 1.0 1.0
0.36996336996337 0.9941860465116279 1.0 1.0 1.0
0.37362637362637363 0.9941520467836257 1.0 1.0 1.0
0.3772893772893773 0.9941176470588236 1.0 1.0 1.0
0.38095238095238093 0.9940828402366864 1.0 1.0 1.0
0.38461538461538464 0.9940476190476191 1.0 1.0 1.0
0.3882783882783883 1.0 1.0 1.0 1.0
0.39194139194139194 1.0 1.0 1.0 1.0
0.3956043956043956 1.0 1.0 1.0 1.0
0.3992673992673993 1.0 1.0 1.0 1.0
0.40293040293040294 1.0 1.0 1.0 1.0
0.4065934065934066 1.0 1.0 1.0 1.0
0.41025641025641024 1.0 1.0 1.0 1.0
0.4139194139194139 1.0 1.0 1.0 1.0
0.4175824175824176 1.0 1.0 1.0 1.0
0.42124542124542125 1.0 1.0 1.0 1.0
0.4249084249084249 1.0 1.0 1.0 1.0
0.42857142857142855 1.0 1.0 1.0 1.0
0.43223443223443225 1.0 1.0 1.0 1.0
0.4358974358974359 1.0 1.0 1.0 1.0
0.43956043956043955 1.0 1.0 1.0 1.0
0.4432234432234432 1.0 1.0 1.0 1.0
0.4468864468864469 1.0 1.0 1.0 1.0
0.45054945054945056 1.0 1.0 1.0 1.0
0.4542124542124542 1.0 1.0 1.0 1.0
0.45787545787545786 1.0 1.0 1.0 1.0
0.46153846153846156 1.0 1.0 1.0 1.0
0.4652014652014652 1.0 1.0 1.0 1.0
0.46886446886446886 1.0 1.0 1.0 1.0
0.4725274725274725 1.0 1.0 1.0 1.0
0.47619047619047616 1.0 1.0 1.0 1.0
0.47985347985347987 1.0 1.0 1.0 1.0
0.4835164835164835 1.0 1.0 1.0 1.0
0.48717948717948717 1.0 1.0 1.0 1.0
0.4908424908424908 1.0 1.0 1.0 1.0
0.4945054945054945 1.0 1.0 1.0 1.0
0.4981684981684982 1.0 1.0 1.0 1.0
0.5018315018315018 1.0 1.0 1.0 1.0
0.5054945054945055 1.0 1.0 1.0 1.0
0.5091575091575091 1.0 1.0 1.0 1.0
0.5128205128205128 1.0 1.0 1.0 1.0
0.5164835164835165 1.0 1.0 1.0 1.0
0.5201465201465202 1.0 1.0 1.0 1.0
0.5238095238095238 1.0 1.0 1.0 1.0
0.5274725274725275 1.0 1.0 1.0 1.0
0.5311355311355311 1.0 1.0 1.0 1.0
0.5347985347985348 1.0 1.0 1.0 1.0
0.5384615384615384 1.0 1.0 1.0 1.0
0.5421245421245421 1.0 1.0 1.0 1.0
0.5457875457875457 1.0 1.0 1.0 1.0
0.5494505494505495 1.0 1.0 1.0 1.0
0.5531135531135531 1.0 1.0 1.0 1.0
0.5567765567765568 1.0 1.0 1.0 1.0
0.5604395604395604 1.0 1.0 1.0 1.0
0.5641025641025641 1.0 1.0 1.0 1.0
0.5677655677655677 1.0 1.0 1.0 1.0
0.5714285714285714 1.0 1.0 1.0 1.0
0.575091575091575 1.0 1.0 1.0 1.0
0.5787545787545788 1.0 1.0 1.0 1.0
0.5824175824175825 1.0 1.0 1.0 1.0
0.5860805860805861 1.0 1.0 1.0 1.0
0.5897435897435898 1.0 1.0 1.0 1.0
0.5934065934065934 1.0 1.0 1.0 1.0
0.5970695970695971 1.0 1.0 1.0 1.0
0.6007326007326007 1.0 1.0 1.0 1.0
0.6043956043956044 1.0 1.0 1.0 1.0
0.608058608058608 1.0 1.0 1.0 1.0
0.6117216117216118 1.0 1.0 1.0 1.0
0.6153846153846154 1.0 1.0 1.0 1.0
0.6190476190476191 1.0 1.0 1.0 1.0
0.6227106227106227 1.0 1.0 1.0 1.0
0.6263736263736264 1.0 1.0 1.0 1.0
0.63003663003663 1.0 1.0 1.0 1.0
0.6336996336996337 1.0 1.0 1.0 1.0
0.6373626373626373 1.0 1.0 1.0 1.0
0.6410256410256411 1.0 1.0 1.0 1.0
0.6446886446886447 1.0 1.0 1.0 1.0
0.6483516483516484 1.0 1.0 1.0 1.0
0.652014652014652 1.0 1.0 1.0 1.0
0.6556776556776557 1.0 1.0 1.0 1.0
0.6593406593406593 1.0 1.0 1.0 1.0
0.663003663003663 1.0 1.0 1.0 1.0
0.6666666666666666 1.0 1.0 1.0 1.0
0.6703296703296703 1.0 1.0 1.0 1.0
0.673992673992674 1.0 1.0 1.0 1.0
0.6776556776556777 1.0 1.0 1.0 1.0
0.6813186813186813 1.0 1.0 1.0 1.0
0.684981684981685 1.0 1.0 1.0 1.0
0.6886446886446886 1.0 1.0 1.0 1.0
0.6923076923076923 1.0 1.0 1.0 1.0
0.6959706959706959 1.0 1.0 1.0 1.0
0.6996336996336996 1.0 1.0 1.0 1.0
0.7032967032967032 1.0 1.0 1.0 1.0
0.706959706959707 1.0 1.0 1.0 1.0
0.7106227106227107 1.0 1.0 1.0 1.0
0.7142857142857143 1.0 1.0 1.0 1.0
0.717948717948718 1.0 1.0 1.0 1.0
0.7216117216117216 1.0 1.0 1.0 1.0
0.7252747252747253 1.0 1.0 1.0 1.0
0.7289377289377289 1.0 1.0 1.0 1.0
0.7326007326007326 1.0 1.0 1.0 1.0
0.7362637362637363 1.0 1.0 1.0 1.0
0.73992673992674 1.0 1.0 1.0 1.0
0.7435897435897436 1.0 1.0 1.0 1.0
0.7472527472527473 1.0 1.0 1.0 1.0
0.7509157509157509 1.0 1.0 1.0 1.0
0.7545787545787546 1.0 1.0 1.0 1.0
0.7582417582417582 1.0 1.0 1.0 1.0
0.7619047619047619 1.0 1.0 1.0 1.0
0.7655677655677655 1.0 1.0 1.0 1.0
0.7692307692307693 1.0 1.0 1.0 1.0
0.7728937728937729 1.0 1.0 1.0 1.0
0.7765567765567766 1.0 1.0 1.0 1.0
0.7802197802197802 1.0 1.0 1.0 1.0
0.7838827838827839 1.0 1.0 1.0 1.0
0.7875457875457875 1.0 1.0 1.0 1.0
0.7912087912087912 1.0 1.0 1.0 1.0
0.7948717948717948 1.0 1.0 1.0 1.0
0.7985347985347986 1.0 1.0 1.0 1.0
0.8021978021978022 1.0 1.0 1.0 1.0
0.8058608058608059 1.0 1.0 1.0 1.0
0.8095238095238095 1.0 1.0 1.0 1.0
0.8131868131868132 1.0 1.0 1.0 1.0
0.8168498168498168 1.0 1.0 1.0 1.0
0.8205128205128205 1.0 1.0 1.0 1.0
0.8241758241758241 1.0 1.0 1.0 1.0
0.8278388278388278 1.0 1.0 1.0 1.0
0.8315018315018315 1.0 1.0 1.0 1.0
0.8351648351648352 1.0 1.0 1.0 1.0
0.8388278388278388 1.0 1.0 1.0 1.0
0.8424908424908425 1.0 1.0 1.0 1.0
0.8461538461538461 1.0 1.0 1.0 1.0
0.8498168498168498 1.0 1.0 1.0 1.0
0.8534798534798534 1.0 1.0 1.0 1.0
0.8571428571428571 1.0 1.0 1.0 1.0
0.8608058608058609 1.0 1.0 1.0 1.0
0.8644688644688645 1.0 1.0 1.0 1.0
0.8681318681318682 1.0 1.0 1.0 1.0
0.8717948717948718 1.0 1.0 1.0 1.0
0.8754578754578755 1.0 1.0 1.0 1.0
0.8791208791208791 1.0 1.0 1.0 1.0
0.8827838827838828 1.0 1.0 1.0 1.0
0.8864468864468864 1.0 1.0 1.0 1.0
0.8901098901098901 1.0 1.0 1.0 1.0
0.8937728937728938 1.0 1.0 1.0 1.0
0.8974358974358975 1.0 1.0 1.0 1.0
0.9010989010989011 1.0 1.0 1.0 1.0
0.9047619047619048 1.0 1.0 1.0 1.0
0.9084249084249084 1.0 1.0 1.0 1.0
0.9120879120879121 1.0 1.0 1.0 1.0
0.9157509157509157 1.0 1.0 1.0 1.0
0.9194139194139194 1.0 1.0 1.0 1.0
0.9230769230769231 1.0 1.0 1.0 1.0
0.9267399267399268 1.0 1.0 1.0 1.0
0.9304029304029304 1.0 1.0 1.0 1.0
0.9340659340659341 1.0 1.0 1.0 1.0
0.9377289377289377 1.0 1.0 1.0 1.0
0.9413919413919414 1.0 1.0 1.0 1.0
0.945054945054945 1.0 1.0 1.0 1.0
0.9487179487179487 1.0 1.0 1.0 1.0
0.9523809523809523 1.0 1.0 1.0 1.0
0.9560439560439561 1.0 1.0 1.0 1.0
0.9597069597069597 1.0 1.0 1.0 1.0
0.9633699633699634 1.0 1.0 1.0 1.0
0.967032967032967 1.0 1.0 1.0 1.0
0.9706959706959707 1.0 1.0 1.0 1.0
0.9743589743589743 1.0 1.0 1.0 1.0
0.978021978021978 1.0 1.0 1.0 1.0
0.9816849816849816 1.0 1.0 1.0 1.0
0.9853479853479854 1.0 1.0 1.0 1.0
0.989010989010989 1.0 1.0 1.0 1.0
0.9926739926739927 1.0 1.0 1.0 1.0
0.9963369963369964 1.0 1.0 1.0 1.0


==> BCW_global_eps_entropies_pc.dat <==
pred global_eps entropies
1 -21.912286879034706 16.63150942160479
1 -5.884376919660344 22.422027998555347
1 -22.532451980715972 19.040286269701035
1 -7.766452325349207 18.2451637980573
1 -4.279632028037917 18.864007913054586
1 -10.554580183380933 11.600130370665488
1 -19.35179232849398 11.135623413963676
1 -6.179488477984332 21.507725145089864
1 -17.704971388332375 21.804995953603047
1 -5.043854408768453 16.85105137563925
1 -4.571903956229652 17.42890271720095
1 -6.955264954871223 16.111850459792173
1 -16.464869784651242 22.94444959958632
1 -19.37077309661283 10.341242742835844
1 -16.289926195931073 22.279778438851647
1 -20.528813400808303 0.9935283984341735
1 -4.151666846494169 21.63930084456133
1 -19.43185650750502 22.750951600154863
1 -19.705824920753656 20.21417346210561
1 -7.042481915393382 16.628366519464727
1 -22.602743130537856 8.350415033410203
1 -22.31410561887271 22.998966666357553
1 -4.279632028037917 18.864007913054586
1 -4.279632028037917 18.864007913054586
1 -20.754605009590385 21.99301302829119
1 -4.2676917853920395 19.150359280664922
1 -4.151666846494169 21.63930084456133
1 -17.124532702787537 19.219322938006428
1 -6.32028672487141 16.981671664050232
1 -4.5899775510080545 19.218083776189644
1 -14.68066738846822 7.439091739772316
1 -5.060173578083158 19.177048455791574
1 -3.976679923777562 20.53675697140009
1 -3.976679923777562 20.53675697140009
1 -18.831931582257873 18.07854522436784
1 -6.48595195833735 18.558251716020578
1 -11.157443901791627 16.27945443184528
1 -4.413904924816819 17.937183903816642
0 -22.986644937106934 0.5436211398251622
1 -5.2371876153013055 20.42203323484138
1 -20.01913638764788 3.2222911801224794
1 -17.17877088239424 11.74144611305763
1 -15.880610416583792 22.938852998954676
1 -8.138032220162001 16.908661876139853
1 -18.576652240748096 9.627098795524224
1 -16.391467021429598 23.024924659269136
1 -4.151666846494169 21.63930084456133
1 -19.60114470789163 13.932179070483588
1 -16.668746743711758 6.667673965939738
1 -4.738243908691549 18.577877761470035
1 -7.388215046065763 19.062523610478376
1 -5.2371876153013055 20.42203323484138
1 -3.976679923777562 20.53675697140009
1 -21.610982664375797 12.497789525864771
1 -6.179488477984332 21.507725145089864
1 -6.393861097641671 15.927459976201371
1 -17.753827646426952 22.767086316380876
1 -19.887715439403706 21.410177733892443
1 -4.9148644677089095 19.846000312304337
1 -8.70929547417426 14.81501298674224
1 -11.974356132045829 7.4503651588734465
1 -5.2371876153013055 20.42203323484138
1 -4.151666846494169 21.63930084456133
1 -4.279632028037917 18.864007913054586
1 -17.32027860434144 23.025728734351617
1 -3.976679923777562 20.53675697140009
1 -4.2676917853920395 19.150359280664922
1 -4.571903956229652 17.42890271720095
1 -3.976679923777562 20.53675697140009
1 -16.625639576127437 23.02566769248057
1 -4.2676917853920395 19.150359280664922
1 -15.731664527008247 18.714922247015767
1 -3.976679923777562 20.53675697140009
1 -9.320139981054563 11.792255349903455
1 -5.043854408768453 16.85105137563925
1 -13.372708652287542 7.751489882444097
1 -6.571637729017573 17.2165252107731
0 -19.191136005973814 11.68763605626668
1 -6.571637729017573 17.2165252107731
1 -15.668662540605833 22.981604994531992
1 -6.218726175378414 15.520628701016907
1 -6.8828446774013745 17.13705597339487
1 -5.2371876153013055 20.42203323484138
1 -20.161538339568907 2.841629638786555
1 -5.2371876153013055 20.42203323484138
1 -4.443452834971528 20.39670275148278
1 -8.144611427683023 15.731599206664132
1 -19.754569393252194 13.373121322332567
1 -5.366423972341974 17.455963222066853
1 -4.9148644677089095 19.846000312304337
1 -17.179485416555814 12.499037552595015
1 -16.610923041887368 5.8208916683437035
1 -12.0786450597486 11.625030145531582
1 -20.45655620469222 22.821386516920775
1 -4.151666846494169 21.63930084456133
1 -5.366423972341974 17.455963222066853
1 -17.131713599364094 12.380906247353177
1 -21.10713050941737 22.608948817029837
1 -6.371263293537404 13.389792435944743
1 -15.702383166903642 5.4148487716383755
1 -17.1839726872826 13.316692482292698
1 -4.279632028037917 18.864007913054586
1 -7.310812691153423 17.466682281003074
1 -4.571903956229652 17.42890271720095
1 -4.5899775510080545 19.218083776189644
1 -18.625730061486493 17.96606490266333
1 -20.93993714912929 3.141082232608031
1 -21.391955100080754 14.674527791593317
1 -11.173563357358594 10.5485302154295
1 -8.163615075595871 18.167198997384126
1 -10.243857253820678 12.78211931057684
1 -22.004063747789832 20.785893536500406
1 -4.151666846494169 21.63930084456133
1 -17.531181065420377 23.024642348262148
1 -17.474910503215558 18.445084487475665
1 -18.991305590028983 17.162087406344817
1 -6.19157247414781 21.272036539415154
1 -4.738243908691549 18.577877761470035
1 -4.279632028037917 18.864007913054586
1 -17.227960288491875 16.150913198852137
1 -9.358931594327439 9.021037485001
1 -8.531278425293705 13.53282988504997
1 -7.93495029898904 16.65334426553904
1 -4.151666846494169 21.63930084456133
1 -13.001194610551343 11.501608074035715
1 -19.073727008977436 23.025848304426187
1 -6.391024540873611 15.751308776646608
1 -6.983343721689727 16.823846371447257
1 -5.043854408768453 16.85105137563925
1 -12.326059950289782 11.105357300025865
1 -14.750932363880446 23.02585091601584
1 -4.738243908691549 18.577877761470035
1 -4.413904924816819 17.937183903816642
1 -7.9872849483673605 17.02772566907569
1 -18.780491905755248 6.553998445406477
0 -19.598566670923415 11.641592117701311
1 -15.00241525958115 23.02089777369449
1 -10.37143116640801 9.89634176397821
1 -4.443452834971528 20.39670275148278
1 -17.166281673066713 23.02229272186519
1 -9.744635141777689 12.812407935014894
1 -4.9148644677089095 19.846000312304337
1 -19.15424138906146 22.830457094236664
1 -20.907541117420735 2.907685169616688
1 -4.413904924816819 17.937183903816642
1 -13.076053353317079 15.793453766866246
1 -7.02252939348223 14.629920516452978
1 -21.081008251307342 19.380280796619886
1 -17.59066680493039 14.89864924008995
1 -17.131570459714144 9.080656808545365
1 -6.19157247414781 21.272036539415154
1 -4.738243908691549 18.577877761470035
1 -21.451943323039945 19.627997613193205
1 -4.571903956229652 17.42890271720095
1 -6.746958349885484 18.067489979384582
1 -10.643478791423965 13.325613679437678
1 -8.112737483236135 22.101896432292857
1 -17.495455709341837 17.19173056422827
1 -18.731868365338574 5.165920758115064
1 -11.951492064343814 11.624667205829452
1 -7.262483572348302 19.142915167118275
1 -21.41200745748539 23.025552952478968
1 -6.71987361135463 16.822580469953536
1 -19.859732358941397 3.821006976807029
1 -4.2676917853920395 19.150359280664922
1 -7.084570921333988 17.861032258821794
1 -21.180584532987197 12.945596344846052
0 -21.33413288194543 9.397486147020473
1 -18.31705087271064 19.701753395177757
1 -5.366423972341974 17.455963222066853
1 -4.5899775510080545 19.218083776189644
1 -4.571903956229652 17.42890271720095
1 -9.826436507008937 12.310164596230367
1 -17.048999212850227 5.40420621963331
1 -4.5899775510080545 19.218083776189644
1 -21.932679990117308 22.883318223916934
1 -4.738243908691549 18.577877761470035
1 -5.043854408768453 16.85105137563925
1 -4.571903956229652 17.42890271720095
1 -3.976679923777562 20.53675697140009
1 -4.571903956229652 17.42890271720095
1 -3.976679923777562 20.53675697140009
1 -4.151666846494169 21.63930084456133
1 -16.215490219116926 11.322603280567279
1 -4.279632028037917 18.864007913054586
1 -16.997104716374878 16.90763224832296
1 -11.980034565800885 16.683434562879118
1 -16.837039194472265 23.025171631050853
0 -21.209213227548087 2.356661859085392
1 -7.543621381057409 15.812270608269316
1 -12.374463332111935 10.212134821340012
1 -6.01300209770206 18.707652061269222
1 -7.047264465377847 17.465416773168112
1 -7.156474565008104 22.363434871056953
1 -7.528239454896247 15.2025481829827
1 -16.408212477666435 22.595340155353686
1 -7.5180236616373035 16.05075742088274
1 -17.708524687838022 22.947540894897724
1 -21.739755271590923 22.05826009769203
1 -5.2371876153013055 20.42203323484138
1 -17.159708033794416 12.723300053898978
1 -17.564102928208875 22.86914649076079
1 -5.366423972341974 17.455963222066853
1 -10.046930555033148 14.342378746560417
1 -7.41514256098453 15.569841296339753
1 -14.981474927784188 6.875896566119611
1 -4.5899775510080545 19.218083776189644
1 -22.113250305771633 12.530754589146456
1 -6.371263293537404 13.389792435944743
1 -18.06556718483478 19.738562207262532
1 -7.792164300648076 14.472076511600763
1 -6.783382592970354 16.693423228514153
1 -9.725289650351723 13.018456425901341
1 -4.2676917853920395 19.150359280664922
1 -4.413904924816819 17.937183903816642
1 -14.122161882732886 2.5967222187026553
1 -16.52347155794763 16.5230279162762
1 -6.0619723242001635 22.823679816523804
1 -8.52843768378329 13.357869036139547
1 -4.9148644677089095 19.846000312304337
0 -12.686127314611037 15.097422212864453
1 -3.976679923777562 20.53675697140009
1 -20.93208107751426 9.465035173083367
1 -17.114840033533326 20.644362587546475
1 -5.884376919660344 22.422027998555347
1 -9.59595674411758 13.93209834490488
1 -21.204184222697858 4.134244494659474
1 -8.316552641493555 19.302937162654747
1 -6.626412267175339 18.51168958963051
1 -8.462857618928641 14.327736313476265
1 -5.043854408768453 16.85105137563925
1 -3.976679923777562 20.53675697140009
1 -12.14801711737561 9.842964989633025
1 -16.490925748784576 23.020254761159595
1 -18.35362937118896 22.016991693529743
1 -4.151666846494169 21.63930084456133
1 -4.151666846494169 21.63930084456133
1 -15.765855095514036 22.99398504173475
1 -7.164658804291303 13.916907550646808
1 -4.2676917853920395 19.150359280664922
1 -4.151666846494169 21.63930084456133
1 -6.571637729017573 17.2165252107731
1 -6.218726175378414 15.520628701016907
1 -9.698889935477135 14.41095148581424
1 -6.8693846294078496 16.17617159651989
1 -4.279632028037917 18.864007913054586
1 -4.279632028037917 18.864007913054586
1 -19.015604086730967 18.934287612837355
1 -17.26444564804724 23.025828625855468
1 -4.151666846494169 21.63930084456133
1 -6.83723063598448 13.2788575536565
1 -18.2630621912227 16.497917373472482
1 -21.299625670506774 19.806887178824443
1 -16.195421290069937 23.02585082727719
1 -6.241616413052001 16.3973413401548
1 -7.103278289346243 14.893586291711845
1 -20.94122519410507 11.99356898569267
1 -18.91312662789326 17.046024379492888
1 -6.19157247414781 21.272036539415154
1 -5.2371876153013055 20.42203323484138
1 -15.281142138803187 23.01492202235763
1 -17.889077032312077 9.63499389086631
1 -6.634807488182225 18.763745793631095
1 -5.621276019485097 17.768154989263177
1 -6.983343721689727 16.823846371447257
1 -4.413904924816819 17.937183903816642
1 -6.983343721689727 16.823846371447257
1 -4.9148644677089095 19.846000312304337
1 -13.38626071178399 23.025850420657918
0 -19.462403822224083 9.250794751623943
1 -7.440615260470387 14.45235093879909
1 -20.443724089466134 9.066724472270193
1 -6.179488477984332 21.507725145089864


==> german_global_eps_total.dat <==
rej_rate robustness uncertainty hybrid ideal
0.0 0.71 0.71 0.71 0.71
0.0025 0.7092731829573935 0.7117794486215538 0.7117794486215538 0.7117794486215538
0.005 0.7110552763819096 0.7135678391959799 0.7110552763819096 0.7135678391959799
0.0075 0.7103274559193955 0.7128463476070529 0.7103274559193955 0.7153652392947103
0.01 0.7121212121212122 0.7146464646464646 0.7121212121212122 0.7171717171717171
0.0125 0.7113924050632912 0.7139240506329114 0.7113924050632912 0.7189873417721518
0.015 0.7106598984771574 0.7157360406091371 0.7106598984771574 0.7208121827411168
0.0175 0.7099236641221374 0.7175572519083969 0.7099236641221374 0.72264631043257
0.02 0.7091836734693877 0.7168367346938775 0.7117346938775511 0.7244897959183674
0.0225 0.7084398976982097 0.7161125319693095 0.7135549872122762 0.7263427109974424
0.025 0.7102564102564103 0.7153846153846154 0.7128205128205128 0.7282051282051282
0.0275 0.712082262210797 0.7172236503856041 0.712082262210797 0.7300771208226221
0.03 0.7139175257731959 0.7164948453608248 0.711340206185567 0.7319587628865979
0.0325 0.7157622739018088 0.7157622739018088 0.710594315245478 0.7338501291989664
0.035 0.7176165803108808 0.7176165803108808 0.7124352331606217 0.7357512953367875
0.0375 0.7194805194805195 0.7168831168831169 0.7142857142857143 0.7376623376623377
0.04 0.71875 0.7161458333333334 0.7161458333333334 0.7395833333333334
0.0425 0.720626631853786 0.7180156657963447 0.7154046997389034 0.741514360313316
0.045 0.7198952879581152 0.7172774869109948 0.7172774869109948 0.743455497382199
0.0475 0.7191601049868767 0.7191601049868767 0.7191601049868767 0.7454068241469817
0.05 0.7210526315789474 0.718421052631579 0.718421052631579 0.7473684210526316
0.0525 0.7203166226912929 0.7176781002638523 0.7203166226912929 0.7493403693931399
0.055 0.7195767195767195 0.716931216931217 0.7195767195767195 0.7513227513227513
0.0575 0.7214854111405835 0.7188328912466844 0.7188328912466844 0.753315649867374
0.06 0.7207446808510638 0.7180851063829787 0.7207446808510638 0.7553191489361702
0.0625 0.72 0.72 0.72 0.7573333333333333
0.065 0.7192513368983957 0.7192513368983957 0.7192513368983957 0.7593582887700535
0.0675 0.7211796246648794 0.7184986595174263 0.7184986595174263 0.7613941018766756
0.07 0.7231182795698925 0.717741935483871 0.7204301075268817 0.7634408602150538
0.0725 0.7250673854447439 0.7196765498652291 0.7223719676549866 0.7654986522911051
0.075 0.7243243243243244 0.7216216216216216 0.7216216216216216 0.7675675675675676
0.0775 0.7235772357723578 0.7235772357723578 0.7235772357723578 0.7696476964769647
0.08 0.7255434782608695 0.7255434782608695 0.7255434782608695 0.7717391304347826
0.0825 0.7247956403269755 0.7275204359673024 0.7275204359673024 0.773841961852861
0.085 0.7240437158469946 0.7295081967213115 0.726775956284153 0.7759562841530054
0.08750000000000001 0.7232876712328767 0.7287671232876712 0.7287671232876712 0.7780821917808219
0.09 0.7252747252747253 0.7307692307692307 0.728021978021978 0.7802197802197802
0.0925 0.7245179063360881 0.7300275482093664 0.7272727272727273 0.7823691460055097
0.095 0.7237569060773481 0.7320441988950276 0.7292817679558011 0.7845303867403315
0.0975 0.7229916897506925 0.7313019390581718 0.7285318559556787 0.7867036011080333
0.1 0.7222222222222222 0.7333333333333333 0.7305555555555555 0.7888888888888889
0.10250000000000001 0.7214484679665738 0.7325905292479109 0.7298050139275766 0.7910863509749304
0.105 0.723463687150838 0.7318435754189944 0.7318435754189944 0.7932960893854749
0.1075 0.7226890756302521 0.7310924369747899 0.7338935574229691 0.7955182072829131
0.11 0.7219101123595506 0.7331460674157303 0.7359550561797753 0.797752808988764
0.1125 0.723943661971831 0.7352112676056338 0.7380281690140845 0.8
0.115 0.7259887005649718 0.7344632768361582 0.7401129943502824 0.8022598870056498
0.11750000000000001 0.7252124645892352 0.7365439093484419 0.7422096317280453 0.8045325779036827
0.12 0.7272727272727273 0.7386363636363636 0.7443181818181818 0.8068181818181818
0.1225 0.7264957264957265 0.7378917378917379 0.7435897435897436 0.8091168091168092
0.125 0.7285714285714285 0.7371428571428571 0.7457142857142857 0.8114285714285714
0.1275 0.7306590257879656 0.7392550143266475 0.7478510028653295 0.8137535816618912
0.13 0.7298850574712644 0.7385057471264368 0.7471264367816092 0.8160919540229885
0.1325 0.729106628242075 0.7406340057636888 0.7463976945244957 0.8184438040345822
0.135 0.7283236994219653 0.7398843930635838 0.7456647398843931 0.8208092485549133
0.1375 0.7304347826086957 0.7420289855072464 0.744927536231884 0.8231884057971014
0.14 0.7296511627906976 0.7412790697674418 0.7441860465116279 0.8255813953488372
0.14250000000000002 0.7317784256559767 0.7434402332361516 0.7434402332361516 0.8279883381924198
0.145 0.7309941520467836 0.7456140350877193 0.7456140350877193 0.8304093567251462
0.1475 0.7302052785923754 0.7448680351906158 0.7478005865102639 0.8328445747800587
0.15 0.7294117647058823 0.7470588235294118 0.75 0.8352941176470589
0.1525 0.7286135693215339 0.7463126843657817 0.7492625368731564 0.8377581120943953
0.155 0.727810650887574 0.7455621301775148 0.7485207100591716 0.8402366863905325
0.1575 0.7299703264094956 0.7477744807121661 0.7507418397626113 0.8427299703264095
0.16 0.7291666666666666 0.7470238095238095 0.7529761904761905 0.8452380952380952
0.1625 0.7313432835820896 0.746268656716418 0.755223880597015 0.8477611940298507
0.165 0.7305389221556886 0.7485029940119761 0.7544910179640718 0.8502994011976048
0.1675 0.7327327327327328 0.7507507507507507 0.7567567567567568 0.8528528528528528
0.17 0.7349397590361446 0.75 0.7560240963855421 0.8554216867469879
0.17250000000000001 0.7341389728096677 0.7522658610271903 0.7583081570996979 0.8580060422960725
0.17500000000000002 0.7363636363636363 0.7545454545454545 0.7606060606060606 0.8606060606060606
0.1775 0.7386018237082067 0.7537993920972644 0.7629179331306991 0.8632218844984803
0.18 0.7378048780487805 0.7530487804878049 0.7621951219512195 0.8658536585365854
0.1825 0.7400611620795107 0.7553516819571865 0.7614678899082569 0.8685015290519877
0.185 0.7392638036809815 0.7576687116564417 0.7607361963190185 0.8711656441717791
0.1875 0.7415384615384616 0.76 0.76 0.8738461538461538
0.19 0.7407407407407407 0.7623456790123457 0.7592592592592593 0.8765432098765432
0.1925 0.7430340557275542 0.7647058823529411 0.7616099071207431 0.8792569659442725
0.195 0.7422360248447205 0.7670807453416149 0.7639751552795031 0.8819875776397516
0.1975 0.7414330218068536 0.7694704049844237 0.7632398753894081 0.8847352024922118
0.2 0.740625 0.76875 0.765625 0.8875
0.2025 0.7398119122257053 0.768025078369906 0.768025078369906 0.890282131661442
0.20500000000000002 0.7421383647798742 0.7704402515723271 0.7672955974842768 0.8930817610062893
0.20750000000000002 0.7413249211356467 0.7728706624605678 0.7697160883280757 0.8958990536277602
0.21 0.7436708860759493 0.7721518987341772 0.7721518987341772 0.8987341772151899
0.2125 0.7428571428571429 0.7746031746031746 0.7746031746031746 0.9015873015873016
0.215 0.7452229299363057 0.7738853503184714 0.7738853503184714 0.9044585987261147
0.2175 0.7476038338658147 0.7763578274760383 0.7731629392971247 0.9073482428115016
0.22 0.75 0.7756410256410257 0.7756410256410257 0.9102564102564102
0.2225 0.7491961414790996 0.7781350482315113 0.77491961414791 0.9131832797427653
0.225 0.7483870967741936 0.7774193548387097 0.7741935483870968 0.9161290322580645
0.2275 0.7475728155339806 0.7766990291262136 0.7734627831715211 0.919093851132686
0.23 0.7467532467532467 0.775974025974026 0.7727272727272727 0.922077922077922
0.2325 0.749185667752443 0.7785016286644951 0.7752442996742671 0.9250814332247557
0.23500000000000001 0.7483660130718954 0.7777777777777778 0.7745098039215687 0.9281045751633987
0.23750000000000002 0.7475409836065574 0.780327868852459 0.7737704918032787 0.9311475409836065
0.24 0.7467105263157895 0.7828947368421053 0.7763157894736842 0.9342105263157895
0.2425 0.7458745874587459 0.7854785478547854 0.7788778877887789 0.9372937293729373
0.245 0.7450331125827815 0.7847682119205298 0.7814569536423841 0.9403973509933775
0.2475 0.7441860465116279 0.7840531561461794 0.7807308970099668 0.9435215946843853
0.25 0.7466666666666667 0.7833333333333333 0.7833333333333333 0.9466666666666667
0.2525 0.7491638795986622 0.782608695652174 0.782608695652174 0.9498327759197325
0.255 0.7483221476510067 0.785234899328859 0.7818791946308725 0.9530201342281879
0.2575 0.7508417508417509 0.7845117845117845 0.7811447811447811 0.9562289562289562
0.26 0.75 0.7837837837837838 0.7837837837837838 0.9594594594594594
0.2625 0.7491525423728813 0.7830508474576271 0.7864406779661017 0.9627118644067797
0.265 0.7482993197278912 0.782312925170068 0.7857142857142857 0.9659863945578231
0.2675 0.7508532423208191 0.7849829351535836 0.7849829351535836 0.9692832764505119
0.27 0.7534246575342466 0.7842465753424658 0.7842465753424658 0.9726027397260274
0.2725 0.7560137457044673 0.7835051546391752 0.7835051546391752 0.9759450171821306
0.275 0.7551724137931034 0.7827586206896552 0.7827586206896552 0.9793103448275862
0.2775 0.754325259515571 0.7854671280276817 0.7854671280276817 0.9826989619377162
0.28 0.7569444444444444 0.7847222222222222 0.7881944444444444 0.9861111111111112
0.28250000000000003 0.7560975609756098 0.7839721254355401 0.7874564459930313 0.9895470383275261
0.28500000000000003 0.7587412587412588 0.7832167832167832 0.7867132867132867 0.993006993006993
0.28750000000000003 0.7614035087719299 0.7859649122807018 0.7894736842105263 0.9964912280701754
0.29 0.7640845070422535 0.7852112676056338 0.7887323943661971 1.0
0.2925 0.7632508833922261 0.784452296819788 0.7915194346289752 1.0
0.295 0.7624113475177305 0.7836879432624113 0.7907801418439716 1.0
0.2975 0.7651245551601423 0.7829181494661922 0.7935943060498221 1.0
0.3 0.7678571428571429 0.7857142857142857 0.7928571428571428 1.0
0.3025 0.7706093189964157 0.7885304659498208 0.7921146953405018 1.0
0.305 0.7733812949640287 0.7877697841726619 0.7949640287769785 1.0
0.3075 0.7725631768953068 0.7870036101083032 0.7942238267148014 1.0
0.31 0.7717391304347826 0.7862318840579711 0.7934782608695652 1.0
0.3125 0.7709090909090909 0.7890909090909091 0.7927272727272727 1.0
0.315 0.7700729927007299 0.791970802919708 0.791970802919708 1.0
0.3175 0.7728937728937729 0.7912087912087912 0.7948717948717948 1.0
0.32 0.7757352941176471 0.7904411764705882 0.7941176470588235 1.0
0.3225 0.7785977859778598 0.7933579335793358 0.7970479704797048 1.0
0.325 0.7814814814814814 0.7962962962962963 0.8 1.0
0.3275 0.7806691449814126 0.7955390334572491 0.7992565055762082 1.0
0.33 0.7798507462686567 0.7985074626865671 0.7985074626865671 1.0
0.3325 0.7790262172284644 0.8014981273408239 0.8014981273408239 1.0
0.335 0.7819548872180451 0.8045112781954887 0.8045112781954887 1.0
0.3375 0.7849056603773585 0.8075471698113208 0.8075471698113208 1.0
0.34 0.7840909090909091 0.8068181818181818 0.8068181818181818 1.0
0.3425 0.7832699619771863 0.8098859315589354 0.8098859315589354 1.0
0.34500000000000003 0.7824427480916031 0.8091603053435115 0.8091603053435115 1.0
0.34750000000000003 0.7854406130268199 0.8084291187739464 0.8084291187739464 1.0
0.35000000000000003 0.7884615384615384 0.8115384615384615 0.8076923076923077 1.0
0.3525 0.7915057915057915 0.8146718146718147 0.8108108108108109 1.0
0.355 0.7906976744186046 0.813953488372093 0.810077519379845 1.0
0.3575 0.7898832684824902 0.8132295719844358 0.8093385214007782 1.0
0.36 0.7890625 0.8125 0.80859375 1.0
0.3625 0.788235294117647 0.8117647058823529 0.807843137254902 1.0
0.365 0.7874015748031497 0.8110236220472441 0.8070866141732284 1.0
0.3675 0.7865612648221344 0.8142292490118577 0.8102766798418972 1.0
0.37 0.7857142857142857 0.8134920634920635 0.8134920634920635 1.0
0.3725 0.7848605577689243 0.8127490039840638 0.8127490039840638 1.0
0.375 0.784 0.812 0.812 1.0
0.3775 0.7831325301204819 0.8112449799196787 0.8112449799196787 1.0
0.38 0.7862903225806451 0.8104838709677419 0.8145161290322581 1.0
0.3825 0.7854251012145749 0.8097165991902834 0.8137651821862348 1.0
0.385 0.7845528455284553 0.8089430894308943 0.8170731707317073 1.0
0.3875 0.7877551020408163 0.8081632653061225 0.8163265306122449 1.0
0.39 0.7868852459016393 0.8073770491803278 0.8155737704918032 1.0
0.3925 0.7860082304526749 0.8106995884773662 0.8189300411522634 1.0
0.395 0.7892561983471075 0.8140495867768595 0.8223140495867769 1.0
0.3975 0.7883817427385892 0.8174273858921162 0.8215767634854771 1.0
0.4 0.7875 0.8166666666666667 0.8208333333333333 1.0
0.4025 0.7907949790794979 0.8158995815899581 0.8242677824267782 1.0
0.405 0.7899159663865546 0.819327731092437 0.8235294117647058 1.0
0.40750000000000003 0.7890295358649789 0.8185654008438819 0.8270042194092827 1.0
0.41000000000000003 0.788135593220339 0.8177966101694916 0.8305084745762712 1.0
0.41250000000000003 0.7872340425531915 0.8212765957446808 0.8297872340425532 1.0
0.41500000000000004 0.7863247863247863 0.8205128205128205 0.8290598290598291 1.0
0.4175 0.7854077253218884 0.8197424892703863 0.8283261802575107 1.0
0.42 0.7844827586206896 0.8189655172413793 0.8275862068965517 1.0
0.4225 0.7835497835497836 0.8181818181818182 0.8268398268398268 1.0
0.425 0.782608695652174 0.8217391304347826 0.8304347826086956 1.0
0.4275 0.7816593886462883 0.8209606986899564 0.8296943231441049 1.0
0.43 0.7807017543859649 0.8201754385964912 0.8289473684210527 1.0
0.4325 0.7841409691629956 0.8237885462555066 0.8281938325991189 1.0
0.435 0.7876106194690266 0.8230088495575221 0.827433628318584 1.0
0.4375 0.7866666666666666 0.8222222222222222 0.8266666666666667 1.0
0.44 0.7857142857142857 0.8214285714285714 0.8258928571428571 1.0
0.4425 0.7892376681614349 0.820627802690583 0.8251121076233184 1.0
0.445 0.7882882882882883 0.8243243243243243 0.8243243243243243 1.0
0.4475 0.7873303167420814 0.8235294117647058 0.8235294117647058 1.0
0.45 0.7909090909090909 0.8272727272727273 0.8227272727272728 1.0
0.4525 0.7899543378995434 0.8264840182648402 0.821917808219178 1.0
0.455 0.7889908256880734 0.8302752293577982 0.8211009174311926 1.0
0.4575 0.7880184331797235 0.8294930875576036 0.8202764976958525 1.0
0.46 0.7916666666666666 0.8287037037037037 0.8194444444444444 1.0
0.4625 0.7906976744186046 0.827906976744186 0.8186046511627907 1.0
0.465 0.7897196261682243 0.8271028037383178 0.8177570093457944 1.0
0.4675 0.7887323943661971 0.8262910798122066 0.8169014084507042 1.0
0.47000000000000003 0.7877358490566038 0.8254716981132075 0.8160377358490566 1.0
0.47250000000000003 0.7867298578199052 0.8246445497630331 0.8151658767772512 1.0
0.47500000000000003 0.7857142857142857 0.8285714285714286 0.8142857142857143 1.0
0.47750000000000004 0.784688995215311 0.8325358851674641 0.8133971291866029 1.0
0.48 0.7836538461538461 0.8365384615384616 0.8173076923076923 1.0
0.4825 0.782608695652174 0.8357487922705314 0.8164251207729468 1.0
0.485 0.7815533980582524 0.8349514563106796 0.8155339805825242 1.0
0.4875 0.7804878048780488 0.8341463414634146 0.8146341463414634 1.0
0.49 0.7843137254901961 0.8333333333333334 0.8137254901960784 1.0
0.4925 0.7832512315270936 0.8325123152709359 0.8177339901477833 1.0
0.495 0.7821782178217822 0.8316831683168316 0.8217821782178217 1.0
0.4975 0.7810945273631841 0.835820895522388 0.8208955223880597 1.0
0.5 0.78 0.835 0.82 1.0
0.5025000000000001 0.7839195979899497 0.8341708542713567 0.8190954773869347 1.0
0.505 0.7828282828282829 0.8333333333333334 0.8232323232323232 1.0
0.5075000000000001 0.7817258883248731 0.8324873096446701 0.8223350253807107 1.0
0.51 0.7806122448979592 0.8316326530612245 0.8214285714285714 1.0
0.5125 0.7794871794871795 0.8307692307692308 0.8205128205128205 1.0
0.515 0.7783505154639175 0.8298969072164949 0.8195876288659794 1.0
0.5175 0.7772020725388601 0.8290155440414507 0.8186528497409327 1.0
0.52 0.7760416666666666 0.828125 0.8177083333333334 1.0
0.5225 0.7801047120418848 0.8272251308900523 0.8219895287958116 1.0
0.525 0.7789473684210526 0.8263157894736842 0.8210526315789474 1.0
0.5275 0.783068783068783 0.8253968253968254 0.8201058201058201 1.0
0.53 0.7819148936170213 0.8297872340425532 0.8191489361702128 1.0
0.5325 0.7807486631016043 0.8288770053475936 0.8235294117647058 1.0
0.535 0.7795698924731183 0.8279569892473119 0.8225806451612904 1.0
0.5375 0.7783783783783784 0.827027027027027 0.8216216216216217 1.0
0.54 0.7771739130434783 0.8260869565217391 0.8206521739130435 1.0
0.5425 0.7814207650273224 0.8306010928961749 0.819672131147541 1.0
0.545 0.7802197802197802 0.8296703296703297 0.8186813186813187 1.0
0.5475 0.7790055248618785 0.8287292817679558 0.8232044198895028 1.0
0.55 0.7777777777777778 0.8277777777777777 0.8222222222222222 1.0
0.5525 0.776536312849162 0.8268156424581006 0.8268156424581006 1.0
0.555 0.7752808988764045 0.8258426966292135 0.8258426966292135 1.0
0.5575 0.7796610169491526 0.8248587570621468 0.8248587570621468 1.0
0.56 0.7784090909090909 0.8295454545454546 0.8295454545454546 1.0
0.5625 0.7771428571428571 0.8285714285714286 0.8342857142857143 1.0
0.5650000000000001 0.7758620689655172 0.8275862068965517 0.8333333333333334 1.0
0.5675 0.7803468208092486 0.8323699421965318 0.8323699421965318 1.0
0.5700000000000001 0.7848837209302325 0.8313953488372093 0.8313953488372093 1.0
0.5725 0.7894736842105263 0.8362573099415205 0.8304093567251462 1.0
0.5750000000000001 0.788235294117647 0.8352941176470589 0.8294117647058824 1.0
0.5775 0.7869822485207101 0.8402366863905325 0.834319526627219 1.0
0.58 0.7857142857142857 0.8392857142857143 0.8333333333333334 1.0
0.5825 0.7844311377245509 0.8383233532934131 0.8323353293413174 1.0
0.585 0.7831325301204819 0.8373493975903614 0.8313253012048193 1.0
0.5875 0.7818181818181819 0.8363636363636363 0.8303030303030303 1.0
0.59 0.7804878048780488 0.8353658536585366 0.8353658536585366 1.0
0.5925 0.7791411042944786 0.8404907975460123 0.8404907975460123 1.0
0.595 0.7777777777777778 0.8395061728395061 0.845679012345679 1.0
0.5975 0.782608695652174 0.8385093167701864 0.84472049689441 1.0
0.6 0.7875 0.8375 0.84375 1.0
0.6025 0.7924528301886793 0.8364779874213837 0.8427672955974843 1.0
0.605 0.7974683544303798 0.8354430379746836 0.8417721518987342 1.0
0.6075 0.7961783439490446 0.8343949044585988 0.8407643312101911 1.0
0.61 0.8012820512820513 0.8397435897435898 0.8397435897435898 1.0
0.6125 0.8 0.8451612903225807 0.8451612903225807 1.0
0.615 0.8051948051948052 0.8506493506493507 0.8441558441558441 1.0
0.6175 0.803921568627451 0.8496732026143791 0.8431372549019608 1.0
0.62 0.8026315789473685 0.8486842105263158 0.8486842105263158 1.0
0.6225 0.8013245033112583 0.847682119205298 0.847682119205298 1.0
0.625 0.8 0.8466666666666667 0.8466666666666667 1.0
0.6275000000000001 0.7986577181208053 0.8456375838926175 0.8456375838926175 1.0
0.63 0.7972972972972973 0.8445945945945946 0.8513513513513513 1.0
0.6325000000000001 0.7959183673469388 0.8435374149659864 0.8503401360544217 1.0
0.635 0.7945205479452054 0.8424657534246576 0.8493150684931506 1.0
0.6375000000000001 0.7931034482758621 0.8413793103448276 0.8482758620689655 1.0
0.64 0.7986111111111112 0.8402777777777778 0.8472222222222222 1.0
0.6425 0.7972027972027972 0.8391608391608392 0.8461538461538461 1.0
0.645 0.795774647887324 0.8380281690140845 0.8450704225352113 1.0
0.6475 0.7943262411347518 0.8368794326241135 0.8439716312056738 1.0
0.65 0.7928571428571428 0.8357142857142857 0.8428571428571429 1.0
0.6525 0.7985611510791367 0.8345323741007195 0.841726618705036 1.0
0.655 0.8043478260869565 0.8333333333333334 0.8405797101449275 1.0
0.6575 0.8029197080291971 0.8321167883211679 0.8394160583941606 1.0
0.66 0.8014705882352942 0.8308823529411765 0.8382352941176471 1.0
0.6625 0.8074074074074075 0.8296296296296296 0.837037037037037 1.0
0.665 0.8059701492537313 0.8283582089552238 0.835820895522388 1.0
0.6675 0.8045112781954887 0.8345864661654135 0.8345864661654135 1.0
0.67 0.803030303030303 0.8333333333333334 0.8333333333333334 1.0
0.6725 0.8015267175572519 0.8396946564885496 0.8320610687022901 1.0
0.675 0.8076923076923077 0.8461538461538461 0.8307692307692308 1.0
0.6775 0.813953488372093 0.8449612403100775 0.8372093023255814 1.0
0.68 0.8125 0.84375 0.8359375 1.0
0.6825 0.8110236220472441 0.84251968503937 0.84251968503937 1.0
0.685 0.8095238095238095 0.8412698412698413 0.8412698412698413 1.0
0.6875 0.816 0.84 0.848 1.0
0.6900000000000001 0.8145161290322581 0.8387096774193549 0.8548387096774194 1.0
0.6925 0.8130081300813008 0.8455284552845529 0.8617886178861789 1.0
0.6950000000000001 0.819672131147541 0.8442622950819673 0.8688524590163934 1.0
0.6975 0.8181818181818182 0.8429752066115702 0.8677685950413223 1.0
0.7000000000000001 0.8166666666666667 0.8416666666666667 0.8666666666666667 1.0
0.7025 0.8151260504201681 0.8487394957983193 0.8739495798319328 1.0
0.705 0.8220338983050848 0.847457627118644 0.8728813559322034 1.0
0.7075 0.8205128205128205 0.8461538461538461 0.8803418803418803 1.0
0.71 0.8189655172413793 0.8448275862068966 0.8793103448275862 1.0
0.7125 0.8173913043478261 0.8434782608695652 0.8782608695652174 1.0
0.715 0.8157894736842105 0.8421052631578947 0.8771929824561403 1.0
0.7175 0.8141592920353983 0.8407079646017699 0.8761061946902655 1.0
0.72 0.8125 0.8392857142857143 0.875 1.0
0.7225 0.8108108108108109 0.8378378378378378 0.8738738738738738 1.0
0.725 0.8181818181818182 0.8454545454545455 0.8727272727272727 1.0
0.7275 0.8165137614678899 0.8440366972477065 0.8807339449541285 1.0
0.73 0.8148148148148148 0.8518518518518519 0.8796296296296297 1.0
0.7325 0.822429906542056 0.8504672897196262 0.8785046728971962 1.0
0.735 0.8301886792452831 0.8490566037735849 0.8773584905660378 1.0
0.7375 0.8285714285714286 0.8571428571428571 0.8761904761904762 1.0
0.74 0.8269230769230769 0.8557692307692307 0.8846153846153846 1.0
0.7425 0.8252427184466019 0.8543689320388349 0.883495145631068 1.0
0.745 0.8333333333333334 0.8529411764705882 0.8823529411764706 1.0
0.7475 0.8316831683168316 0.8514851485148515 0.8811881188118812 1.0
0.75 0.83 0.85 0.88 1.0
0.7525000000000001 0.8282828282828283 0.8585858585858586 0.8787878787878788 1.0
0.755 0.826530612244898 0.8673469387755102 0.8775510204081632 1.0
0.7575000000000001 0.8350515463917526 0.865979381443299 0.8762886597938144 1.0
0.76 0.8333333333333334 0.8645833333333334 0.875 1.0
0.7625000000000001 0.8421052631578947 0.8631578947368421 0.8736842105263158 1.0
0.765 0.851063829787234 0.8723404255319149 0.8829787234042553 1.0
0.7675000000000001 0.8602150537634409 0.8817204301075269 0.8817204301075269 1.0
0.77 0.8586956521739131 0.8913043478260869 0.8913043478260869 1.0
0.7725 0.8571428571428571 0.8901098901098901 0.8901098901098901 1.0
0.775 0.8555555555555555 0.9 0.8888888888888888 1.0
0.7775 0.8539325842696629 0.898876404494382 0.8876404494382022 1.0
0.78 0.8522727272727273 0.9090909090909091 0.8977272727272727 1.0
0.7825 0.8505747126436781 0.9080459770114943 0.896551724137931 1.0
0.785 0.8488372093023255 0.9069767441860465 0.8953488372093024 1.0
0.7875 0.8470588235294118 0.9058823529411765 0.8941176470588236 1.0
0.79 0.8452380952380952 0.9047619047619048 0.8928571428571429 1.0
0.7925 0.8433734939759037 0.9036144578313253 0.9036144578313253 1.0
0.795 0.8414634146341463 0.9024390243902439 0.9024390243902439 1.0
0.7975 0.8395061728395061 0.9135802469135802 0.9012345679012346 1.0
0.8 0.8375 0.9125 0.9 1.0
0.8025 0.8354430379746836 0.9113924050632911 0.8987341772151899 1.0
0.805 0.8333333333333334 0.9102564102564102 0.8974358974358975 1.0
0.8075 0.8311688311688312 0.9090909090909091 0.8961038961038961 1.0
0.81 0.8289473684210527 0.9078947368421053 0.8947368421052632 1.0
0.8125 0.84 0.92 0.8933333333333333 1.0
0.8150000000000001 0.8378378378378378 0.9324324324324325 0.8918918918918919 1.0
0.8175 0.8356164383561644 0.9315068493150684 0.9041095890410958 1.0
0.8200000000000001 0.8333333333333334 0.9305555555555556 0.9027777777777778 1.0
0.8225 0.8309859154929577 0.9295774647887324 0.9014084507042254 1.0
0.8250000000000001 0.8285714285714286 0.9285714285714286 0.9142857142857143 1.0
0.8275 0.8260869565217391 0.9420289855072463 0.9130434782608695 1.0
0.8300000000000001 0.8235294117647058 0.9411764705882353 0.9117647058823529 1.0
0.8325 0.8208955223880597 0.9402985074626866 0.9104477611940298 1.0
0.835 0.8333333333333334 0.9393939393939394 0.9242424242424242 1.0
0.8375 0.8307692307692308 0.9384615384615385 0.9230769230769231 1.0
0.84 0.84375 0.9375 0.9375 1.0
0.8425 0.8412698412698413 0.9365079365079365 0.9365079365079365 1.0
0.845 0.8387096774193549 0.9354838709677419 0.9516129032258065 1.0
0.8475 0.8360655737704918 0.9508196721311475 0.9508196721311475 1.0
0.85 0.85 0.95 0.95 1.0
0.8525 0.864406779661017 0.9491525423728814 0.9661016949152542 1.0
0.855 0.8620689655172413 0.9482758620689655 0.9655172413793104 1.0
0.8575 0.8596491228070176 0.9473684210526315 0.9649122807017544 1.0
0.86 0.8571428571428571 0.9642857142857143 0.9642857142857143 1.0
0.8625 0.8727272727272727 0.9636363636363636 0.9636363636363636 1.0
0.865 0.8703703703703703 0.9629629629629629 0.9629629629629629 1.0
0.8675 0.8867924528301887 0.9622641509433962 0.9622641509433962 1.0
0.87 0.8846153846153846 0.9615384615384616 0.9615384615384616 1.0
0.8725 0.9019607843137255 0.9607843137254902 0.9607843137254902 1.0
0.875 0.9 0.96 0.98 1.0
0.8775000000000001 0.8979591836734694 0.9591836734693877 0.9795918367346939 1.0
0.88 0.8958333333333334 0.9583333333333334 1.0 1.0
0.8825000000000001 0.8936170212765957 0.9574468085106383 1.0 1.0
0.885 0.9130434782608695 0.9565217391304348 1.0 1.0
0.8875000000000001 0.9333333333333333 0.9555555555555556 1.0 1.0
0.89 0.9318181818181818 0.9545454545454546 1.0 1.0
0.8925000000000001 0.9534883720930233 0.9534883720930233 1.0 1.0
0.895 0.9523809523809523 0.9523809523809523 1.0 1.0
0.8975 0.9512195121951219 0.9512195121951219 1.0 1.0
0.9 0.95 0.95 1.0 1.0
0.9025 0.9487179487179487 0.9487179487179487 1.0 1.0
0.905 0.9473684210526315 0.9473684210526315 1.0 1.0
0.9075 0.9459459459459459 0.9459459459459459 1.0 1.0
0.91 0.9444444444444444 0.9444444444444444 1.0 1.0
0.9125 0.9428571428571428 0.9714285714285714 1.0 1.0
0.915 0.9411764705882353 0.9705882352941176 1.0 1.0
0.9175 0.9393939393939394 0.9696969696969697 1.0 1.0
0.92 0.9375 0.96875 1.0 1.0
0.9225 0.9354838709677419 0.967741935483871 1.0 1.0
0.925 0.9333333333333333 0.9666666666666667 1.0 1.0
0.9275 0.9310344827586207 0.9655172413793104 1.0 1.0
0.93 0.9285714285714286 0.9642857142857143 1.0 1.0
0.9325 0.9259259259259259 0.9629629629629629 1.0 1.0
0.935 0.9230769230769231 0.9615384615384616 1.0 1.0
0.9375 0.92 0.96 1.0 1.0
0.9400000000000001 0.9166666666666666 0.9583333333333334 1.0 1.0
0.9425 0.9130434782608695 0.9565217391304348 1.0 1.0
0.9450000000000001 0.9090909090909091 0.9545454545454546 1.0 1.0
0.9475 0.9523809523809523 0.9523809523809523 1.0 1.0
0.9500000000000001 0.95 0.95 1.0 1.0
0.9525 0.9473684210526315 0.9473684210526315 1.0 1.0
0.9550000000000001 0.9444444444444444 0.9444444444444444 1.0 1.0
0.9575 0.9411764705882353 0.9411764705882353 1.0 1.0
0.96 0.9375 0.9375 1.0 1.0
0.9625 0.9333333333333333 1.0 1.0 1.0
0.965 0.9285714285714286 1.0 1.0 1.0
0.9675 0.9230769230769231 1.0 1.0 1.0
0.97 0.9166666666666666 1.0 1.0 1.0
0.9725 0.9090909090909091 1.0 1.0 1.0
0.975 0.9 1.0 1.0 1.0
0.9775 0.8888888888888888 1.0 1.0 1.0
0.98 0.875 1.0 1.0 1.0
0.9825 0.8571428571428571 1.0 1.0 1.0
0.985 0.8333333333333334 1.0 1.0 1.0
0.9875 0.8 1.0 1.0 1.0
0.99 0.75 1.0 1.0 1.0
0.9925 1.0 1.0 1.0 1.0
0.995 1.0 1.0 1.0 1.0
0.9975 1.0 1.0 1.0 1.0


==> nursery_global_eps_epistemic.dat <==
rej_rate robustness uncertainty hybrid ideal
0.0 0.8996913580246914 0.8996913580246914 0.8996913580246914 0.8996913580246914
0.00038580246913580245 0.9000385951370128 0.8998456194519491 0.9000385951370128 0.8998649430831565
0.0007716049382716049 0.9001930501930502 0.9 0.9001930501930502 0.9000385951370128
0.0011574074074074073 0.9001544998068752 0.9001544998068752 0.9003476245654692 0.9002123142250531
0.0015432098765432098 0.9003091190108191 0.9005023183925811 0.9006955177743431 0.9003861003861003
0.0019290123456790122 0.9004638577502899 0.9008504058755316 0.9008504058755316 0.9005599536590075
0.0023148148148148147 0.9004253673627224 0.9010054137664346 0.9008120649651972 0.9007338740826574
0.002700617283950617 0.9005802707930367 0.9011605415860735 0.9011605415860735 0.9009078616959629
0.0030864197530864196 0.9009287925696594 0.9015092879256966 0.9013157894736842 0.9010819165378671
0.003472222222222222 0.9010840108401084 0.9018583042973287 0.9016647309330236 0.901256038647343
0.0038580246913580245 0.90143299767622 0.9022075910147173 0.9018202943454686 0.9014302280633939
0.004243827160493827 0.9013948082138706 0.9025571483920961 0.9019759783029834 0.9016044848250532
0.004629629629629629 0.9015503875968992 0.9029069767441861 0.9021317829457365 0.9017788089713844
0.005015432098765432 0.9017060876308647 0.9032570763861962 0.9020938348196975 0.9019532005414813
0.005401234567901234 0.9016679596586501 0.9034134988363072 0.902055857253685 0.902127659574468
0.005787037037037037 0.9016298020954598 0.9037640667442763 0.9024058983313931 0.902302186109499
0.006172839506172839 0.9017857142857143 0.9039208074534162 0.9025621118012422 0.9024767801857585
0.006558641975308642 0.9019417475728155 0.9042718446601942 0.9027184466019418 0.9026514418424618
0.006944444444444444 0.9019036519036518 0.9046231546231546 0.903069153069153 0.902826171118854
0.0073302469135802465 0.9018655266226195 0.9047804119704626 0.9034201321414691 0.903000968054211
0.007716049382716049 0.9020217729393468 0.9051321928460342 0.9033825816485226 0.9031758326878389
0.008101851851851851 0.9023726176584986 0.9052897705173084 0.9033450019447685 0.9033507650590742
0.008487654320987654 0.9025291828793774 0.9056420233463035 0.9035019455252918 0.903525765207284
0.008873456790123456 0.9026858699883223 0.9059945504087193 0.9038536395484624 0.9037008331718659
0.009259259259259259 0.9030373831775701 0.9063473520249221 0.9040109034267912 0.9038759689922481
0.009645061728395061 0.903194390338917 0.9063108687183483 0.9043630697312037 0.9040511727078892
0.010030864197530864 0.9035463756819954 0.906664068589244 0.9045206547155106 0.9042264443582784
0.010416666666666666 0.9038986354775829 0.9070175438596492 0.9048732943469786 0.9044017839829358
0.010802469135802469 0.9040561622464899 0.907371294851794 0.9050312012480499 0.9045771916214119
0.011188271604938271 0.9040187280530628 0.90733515411627 0.9053843152555598 0.9047526673132881
0.011574074074074073 0.9039812646370023 0.9074941451990632 0.9057377049180327 0.9049282110981762
0.011959876543209876 0.9041390081999219 0.9076532604451386 0.9060913705583756 0.905103823015719
0.012345679012345678 0.9044921875 0.9080078125 0.90625 0.90527950310559
0.01273148148148148 0.9048456428292302 0.9079718640093787 0.9066041422430637 0.9054552514074937
0.013117283950617283 0.9050039093041439 0.9081313526192337 0.906763096168882 0.9056310679611651
0.013503086419753086 0.9053578412201799 0.9082909659757529 0.9069221744231521 0.9058069528063701
0.013888888888888888 0.9055164319248826 0.9084507042253521 0.9072769953051644 0.905982905982906
0.01427469135802469 0.9054794520547945 0.9084148727984345 0.9076320939334638 0.9061589275306003
0.014660493827160493 0.9058339859044636 0.9083790133124511 0.9079874706342992 0.9063350174893121
0.015046296296296295 0.9061887974931453 0.9083431257344301 0.9081472777124951 0.906511175898931
0.015432098765432098 0.9063479623824452 0.9085031347962382 0.9081112852664577 0.9066874027993779
0.015817901234567902 0.906703253626029 0.9086632693061545 0.9082712661701293 0.9068636982306048
0.016203703703703703 0.9068627450980392 0.9086274509803921 0.9084313725490196 0.9070400622325944
0.016589506172839504 0.9072185170655159 0.9087877599058455 0.9083954491957631 0.9072164948453608
0.016975308641975308 0.907574568288854 0.908751962323391 0.908751962323391 0.9073929961089494
0.017361111111111112 0.9075382803297998 0.909108755398508 0.909108755398508 0.9075695660634364
0.017746913580246913 0.9075019638648861 0.9094658287509819 0.9090730557737627 0.9077462047489295
0.018132716049382713 0.9078585461689588 0.9096267190569745 0.9090373280943026 0.9079229122055674
0.018518518518518517 0.9080188679245284 0.9095911949685535 0.9091981132075472 0.9080996884735203
0.01890432098765432 0.9083759339362957 0.9095556429414078 0.9093590247738891 0.9082765335929893
0.019290123456790122 0.9083398898505114 0.9099134539732494 0.9093233674272226 0.9084534476042072
0.019675925925925923 0.9086973632428178 0.910271546635183 0.9094844549390004 0.9086304305474382
0.020061728395061727 0.9090551181102362 0.9104330708661418 0.9096456692913386 0.9088074824629774
0.02044753086419753 0.9090192989365892 0.9105947223316266 0.9100039385584876 0.9089846033911518
0.020833333333333332 0.9093774625689519 0.9105594956658787 0.9101654846335697 0.9091617933723197
0.021219135802469133 0.9095388253843122 0.910524241229799 0.9103271580607016 0.9093390524468707
0.021604938271604937 0.9095031545741324 0.910686119873817 0.9102917981072555 0.9095163806552262
0.02199074074074074 0.909861932938856 0.9108481262327416 0.9106508875739645 0.9096937780378389
0.022376543209876542 0.9100236779794791 0.9108129439621152 0.9106156274664562 0.9098712446351931
0.022762345679012343 0.9101855507303592 0.9109751283063561 0.9107777339123568 0.9100487804878049
0.023148148148148147 0.9101500789889415 0.9109399684044234 0.9111374407582938 0.9102263856362217
0.02353395061728395 0.9103121295930462 0.9109047807190833 0.9112998814697748 0.9104040601210228
0.023919753086419752 0.9102766798418972 0.9110671936758893 0.9114624505928853 0.9105818039828192
0.024305555555555552 0.9104389086595492 0.9112297350731514 0.911427441676552 0.9107596172622535
0.024691358024691357 0.9106012658227848 0.9113924050632911 0.9115901898734177 0.9109375
0.02507716049382716 0.9109616145627226 0.9115552037989711 0.9115552037989711 0.911115452236765
0.02546296296296296 0.9113222486144101 0.9117181314330958 0.9117181314330958 0.9112934740132864
0.025848765432098762 0.9112871287128713 0.9116831683168317 0.9118811881188119 0.9114715653703341
0.026234567901234566 0.9112519809825673 0.9118462757527733 0.9120443740095087 0.9116497263487099
0.02662037037037037 0.9112168053904083 0.9120095124851367 0.9120095124851367 0.9118279569892473
0.02700617283950617 0.9113798572561459 0.912172878667724 0.912172878667724 0.9120062573328119
0.027391975308641972 0.9113447044823483 0.9123363744545815 0.9121380404601349 0.9121846274203012
0.027777777777777776 0.9117063492063492 0.9125 0.9125 0.9123630672926447
0.02816358024691358 0.9120682810639142 0.9126637554585153 0.9124652639936482 0.9125415769908042
0.02854938271604938 0.9122319301032565 0.9126290706910246 0.9126290706910246 0.912720156555773
0.028935185185185182 0.912197059992054 0.9125943583631307 0.9127930075486691 0.912898806028577
0.029320987654320986 0.9123608903020668 0.9125596184419714 0.9131558028616852 0.9130775254502741
0.02970679012345679 0.9125248508946322 0.9125248508946322 0.9131212723658052 0.9132563148619541
0.03009259259259259 0.9124900556881463 0.9126889419252188 0.9130867143993636 0.9134351743047395
0.03047839506172839 0.9126541981695185 0.9128531635495424 0.9130521289295662 0.9136141038197845
0.030864197530864196 0.9128184713375797 0.9128184713375797 0.9130175159235668 0.9137931034482759
0.03125 0.9131819992035046 0.9127837514934289 0.9133811230585425 0.9139721732314325
0.031635802469135804 0.9133466135458167 0.9131474103585657 0.9137450199203188 0.9141513132105057
0.0320216049382716 0.9133120765245117 0.9131127939418094 0.9139099242726185 0.9143305234267791
0.032407407407407406 0.9134768740031898 0.9130781499202552 0.9140749601275917 0.9145098039215687
0.03279320987654321 0.9134423613881133 0.9130434782608695 0.9140406860789788 0.9146891547362228
0.03317901234567901 0.9136073423782921 0.9134078212290503 0.9142059058260176 0.9148685759121225
0.03356481481481481 0.9137724550898204 0.913373253493014 0.9141716566866267 0.9150480674906808
0.033950617283950615 0.9137380191693291 0.9135383386581469 0.9141373801916933 0.9152276295133438
0.03433641975308642 0.9137035557331202 0.9137035557331202 0.9141030763084299 0.9154072620215898
0.034722222222222224 0.9136690647482014 0.9138689048760992 0.9142685851318945 0.9155869650569297
0.03510802469135802 0.9136345461815274 0.9140343862455018 0.9144342263094762 0.9157667386609071
0.035493827160493825 0.9138 0.9142 0.9148 0.9159465828750982
0.03587962962962963 0.9141656662665066 0.9143657462985194 0.9147659063625451 0.9161264977411118
0.03626543209876543 0.9143314651721377 0.9143314651721377 0.9149319455564452 0.9163064833005894
0.03665123456790123 0.9144973968762515 0.9144973968762515 0.9150981177412896 0.9164865395952053
0.037037037037037035 0.914863782051282 0.9146634615384616 0.9152644230769231 0.9166666666666666
0.03742283950617284 0.9150300601202405 0.9148296593186372 0.9154308617234469 0.9168468645567132
0.03780864197530864 0.9149959903769046 0.9149959903769046 0.9155974338412189 0.9170271333071176
0.03819444444444444 0.9149618933012434 0.9153630164460489 0.9157641395908543 0.9172074729596853
0.038580246913580245 0.9149277688603531 0.9153290529695024 0.9159309791332263 0.9173878835562549
0.03896604938271605 0.9148936170212766 0.9152950622240065 0.9158972300281012 0.9175683651386977
0.039351851851851846 0.9150602409638554 0.9152610441767068 0.9160642570281124 0.9177489177489178
0.03973765432098765 0.9152269987946967 0.9152269987946967 0.9162314182402571 0.9179295414288526
0.040123456790123455 0.9155948553054662 0.9151929260450161 0.9163987138263665 0.9181102362204724
0.04050925925925926 0.915761962203458 0.9153598713309208 0.9165661439485324 0.9182910021657806
0.04089506172839506 0.915929203539823 0.91532582461786 0.916733708769107 0.9184718393068138
0.04128086419753086 0.9158953722334005 0.9154929577464789 0.917102615694165 0.9186527476856411
0.041666666666666664 0.9160628019323671 0.9154589371980676 0.9174718196457327 0.9188337273443656
0.04205246913580247 0.9160289971808296 0.9156262585581957 0.9174385823600484 0.9190147783251231
0.042438271604938266 0.9159951651893634 0.9155922643029815 0.9176067687348912 0.9191959006700827
0.04282407407407407 0.9159613059250302 0.9157597742845627 0.9175735590487707 0.9193770944214469
0.043209876543209874 0.9163306451612904 0.9161290322580645 0.917741935483871 0.919558359621451
0.04359567901234568 0.9164985881403792 0.9162968939088342 0.917910447761194 0.9197396963123644
0.04398148148148148 0.9164648910411622 0.9162631154156577 0.9178773204196933 0.9199211045364891
0.04436728395061728 0.9168348809043197 0.9162293096487687 0.9182478805006056 0.920102584336161
0.044753086419753084 0.9170032310177706 0.9163974151857835 0.9182148626817448 0.920284135753749
0.04513888888888889 0.9173737373737374 0.9165656565656566 0.9183838383838384 0.9204657588316558
0.045524691358024685 0.9173403395311237 0.9167340339531124 0.9187550525464834 0.9206474536123174
0.04591049382716049 0.9175090982612212 0.9167003639304488 0.9189243833400728 0.9208292201382033
0.046296296296296294 0.9176779935275081 0.9168689320388349 0.9192961165048543 0.9210110584518167
0.0466820987654321 0.9180493727235937 0.9170376365843788 0.9194658033184946 0.9211929685956942
0.0470679012345679 0.9182186234817814 0.917004048582996 0.9194331983805668 0.9213749506124062
0.0474537037037037 0.9183880113406238 0.9171729445119482 0.9196030781692993 0.9215570045445564
0.047839506172839504 0.9185575364667747 0.9173419773095624 0.9195705024311183 0.9217391304347826
0.04822530864197531 0.9185245237130117 0.9175111471422781 0.9197405755978921 0.9219213283257561
0.048611111111111105 0.9188969991889699 0.9176804541768045 0.9199107866991079 0.9221035982601818
0.04899691358024691 0.9190669371196755 0.9178498985801217 0.9198782961460447 0.9222859402807989
0.04938271604938271 0.9190340909090909 0.9180194805194806 0.9200487012987013 0.9224683544303798
0.04976851851851852 0.9194072269589931 0.9179861956963054 0.9202192448233861 0.922650840751731
0.05015432098765432 0.9195775792038993 0.9179528838342811 0.9203899268887084 0.9228333992876929
0.05054012345679012 0.9197480698902885 0.917919544900447 0.9203575782202357 0.92301603008114
0.05092592592592592 0.9199186991869919 0.9178861788617886 0.9203252032520325 0.9231987331749802
0.05131172839506173 0.9200894672631151 0.9180561203741359 0.9204961366409109 0.923381508612156
0.051697530864197525 0.9200569568755086 0.9182262001627339 0.9206672091131001 0.9235643564356436
0.05208333333333333 0.9202279202279202 0.9181929181929182 0.9208384208384208 0.9237472766884531
0.05246913580246913 0.9201954397394136 0.9183631921824105 0.9208061889250815 0.9239302694136292
0.05285493827160494 0.9203665987780041 0.9185336048879837 0.9209775967413442 0.92411333465425
0.05324074074074074 0.9203341483292583 0.9185004074979625 0.9211491442542787 0.9242964724534285
0.05362654320987654 0.9203016714227477 0.9186710150835712 0.921320831634733 0.9244796828543111
0.05401234567901234 0.9204730831973899 0.9188417618270799 0.9212887438825449 0.9246629659000793
0.05439814814814815 0.9204406364749081 0.9190126478988168 0.9212566299469604 0.9248463216339481
0.054783950617283944 0.9206122448979592 0.9191836734693878 0.9212244897959184 0.925029750099167
0.05516975308641975 0.9207839934667211 0.9191506737443854 0.9211923233973051 0.92521325133902
0.05555555555555555 0.9211601307189542 0.9193218954248366 0.9213643790849673 0.9253968253968254
0.05594135802469136 0.9215365753984471 0.9194932570494483 0.9213322435635471 0.9255804723159357
0.05632716049382716 0.9219133278822568 0.919460343417825 0.9215044971381848 0.925764192139738
0.05671296296296296 0.9220858895705522 0.9196319018404908 0.9214723926380368 0.9259479849116538
0.05709876543209876 0.9222585924713584 0.9195990180032734 0.9214402618657938 0.926131850675139
0.057484567901234566 0.9226361031518625 0.9197707736389685 0.9214081047891937 0.9263157894736842
0.057870370370370364 0.9226044226044227 0.9197379197379197 0.9217854217854218 0.9264998013508144
0.05825617283950617 0.9225727160999591 0.9201147070872593 0.9217533797623925 0.9266838863500894
0.05864197530864197 0.9225409836065573 0.9202868852459016 0.9219262295081967 0.9268680445151033
0.059027777777777776 0.922919229192292 0.9204592045920459 0.9223042230422305 0.9270522758894852
0.05941358024691358 0.9230926989335521 0.9206316652994257 0.9222723543888434 0.9272365805168986
0.05979938271604938 0.9230611407468199 0.9210094378334017 0.9224456298727944 0.927420958441042
0.06018518518518518 0.9232348111658456 0.9209770114942529 0.9226190476190477 0.9276054097056484
0.060570987654320986 0.9232032854209445 0.9209445585215605 0.9225872689938398 0.9277899343544858
0.06095679012345678 0.9233771569433032 0.9211175020542317 0.9225554642563681 0.927974532431357
0.06134259259259259 0.9233456637895602 0.9210850801479655 0.9225236333744349 0.9281592039800995
0.06172839506172839 0.9233141447368421 0.9210526315789473 0.9224917763157895 0.928343949044586
0.062114197530864196 0.9236939531057178 0.9210201563142739 0.9224598930481284 0.9285287676687238
0.0625 0.9236625514403293 0.9209876543209876 0.9228395061728395 0.9287136598964556
0.0628858024691358 0.9236311239193083 0.9209551255660766 0.9230135858377934 0.9288986257717586
0.06327160493827161 0.9235996705107083 0.9211285008237232 0.9231878088962109 0.9290836653386454
0.0636574074074074 0.9239802224969098 0.9210960032962505 0.9235681911825299 0.9292687786411635
0.0640432098765432 0.9241549876339654 0.9210634789777411 0.9237427864798021 0.9294539657233958
0.06442901234567901 0.9243298969072165 0.9210309278350516 0.9237113402061856 0.9296392266294599
0.06481481481481481 0.9242986798679867 0.9212046204620462 0.9236798679867987 0.9298245614035088
0.06520061728395062 0.9244737928188197 0.9213784564589352 0.9236483697895171 0.9300099700897309
0.06558641975308642 0.9244426094137077 0.9217588769611891 0.9236168455821635 0.9301954527323494
0.06597222222222222 0.9244114002478315 0.9217265592730277 0.9237918215613383 0.9303810093756234
0.06635802469135801 0.9243801652892562 0.9216942148760331 0.9237603305785124 0.9305666400638468
0.06674382716049382 0.9243489045059942 0.9216618437370815 0.923728813559322 0.930752344841349
0.06712962962962962 0.924317617866005 0.9216294458229942 0.923904052936311 0.930938123752495
0.06751543209876543 0.9242863053371949 0.9218038891187422 0.9238725693007861 0.931123976841685
0.06790123456790123 0.9244619205298014 0.921771523178808 0.9240480132450332 0.9313099041533547
0.06828703703703703 0.9244306418219461 0.9219461697722567 0.924016563146998 0.9314959057319753
0.06867283950617284 0.9246064623032312 0.9221209610604806 0.924192212096106 0.9316819816220535
0.06905864197530864 0.9245752175714878 0.9220886862826357 0.9241607956900124 0.9318681318681319
0.06944444444444445 0.9247512437810945 0.9220563847429519 0.9241293532338308 0.9320543565147882
0.06983024691358024 0.9249274160099544 0.9222314392368312 0.9240978846951472 0.932240655606636
0.07021604938271604 0.9251037344398341 0.9221991701244814 0.9242738589211619 0.9324270291883247
0.07060185185185185 0.9250726442507264 0.9223744292237442 0.9242424242424242 0.9326134773045391
0.07098765432098765 0.925249169435216 0.9223421926910299 0.9246262458471761 0.9328
0.07137345679012345 0.9252181138346489 0.9225176568342335 0.9248026589115081 0.9329865973194639
0.07175925925925926 0.9251870324189526 0.9226932668329177 0.9247714048212802 0.933173269307723
0.07214506172839506 0.9253638253638253 0.9226611226611227 0.9247401247401248 0.9333600160096057
0.07253086419753085 0.925332778702163 0.9226289517470881 0.9249168053244592 0.933546837469976
0.07291666666666666 0.9257178526841449 0.9225967540574282 0.9253017062005826 0.9337337337337337
0.07330246913580246 0.925895087427144 0.922564529558701 0.925270607826811 0.933920704845815
0.07368827160493827 0.9258642232403166 0.922740524781341 0.9252394835485215 0.9341077508511917
0.07407407407407407 0.9260416666666667 0.9227083333333334 0.9252083333333333 0.9342948717948718
0.07445987654320987 0.9264276781992496 0.9228845352230096 0.925177157148812 0.9344820677218995
0.07484567901234568 0.926814011676397 0.9230608840700584 0.9253544620517098 0.9346693386773547
0.07523148148148148 0.9267834793491865 0.9230287859824781 0.925531914893617 0.934856684706354
0.07561728395061729 0.9269616026711185 0.9229966611018364 0.9255008347245409 0.9350441058540497
0.07600308641975308 0.9269311064718163 0.922964509394572 0.9254697286012527 0.9352316021656306
0.07638888888888888 0.9269005847953217 0.9229323308270677 0.9256474519632414 0.9354191736863217
0.07677469135802469 0.926870037609695 0.9231090681153364 0.925825323861262 0.9356068204613841
0.07716049382716049 0.9270484949832776 0.9230769230769231 0.9260033444816054 0.9357945425361156
0.0775462962962963 0.9272271016311167 0.9230447511501464 0.9261815140108741 0.9359823399558499
0.0779320987654321 0.9271966527196652 0.9230125523012552 0.9263598326359833 0.9361702127659575
0.0783179012345679 0.9273754709083298 0.922980326496442 0.9265383005441608 0.936358161011845
0.07870370370370369 0.9273450586264657 0.9229480737018425 0.9267169179229481 0.9365461847389558
0.0790895061728395 0.9275240888144114 0.9231252618349393 0.9268956849602011 0.9367342839927696
0.0794753086419753 0.9274937133277452 0.923512154233026 0.9272841575859179 0.9369224588188028
0.0798611111111111 0.9278825995807128 0.9234800838574424 0.9274633123689727 0.937110709262608
0.08024691358024691 0.9280620805369127 0.9234479865771812 0.9274328859060402 0.9372990353697749
0.08063271604938271 0.9282417121275703 0.9238355014687369 0.9278220730172052 0.9374874371859296
0.08101851851851852 0.9282115869017632 0.9240134340890008 0.927791771620487 0.9376759147567351
0.08140432098765432 0.9283914321713566 0.9241915161696767 0.9277614447711046 0.9378644681278906
0.08179012345679013 0.928781512605042 0.9243697478991597 0.9277310924369748 0.9380530973451328
0.08217592592592592 0.9287515762925599 0.9243379571248423 0.9281210592686002 0.9382418024542346
0.08256172839506172 0.9289318755256518 0.9243061396131202 0.9283010933557612 0.938430583501006
0.08294753086419752 0.9289019772822886 0.9242742953302482 0.9284812789230122 0.938619440531294
0.08333333333333333 0.9288720538720538 0.9244528619528619 0.9284511784511784 0.9388083735909822
0.08371913580246913 0.9288421052631579 0.9244210526315789 0.9284210526315789 0.9389973827259915
0.08410493827160494 0.9290227464195451 0.9243892165122156 0.928390901432182 0.9391864679822794
0.08449074074074074 0.9292035398230089 0.9245680573114201 0.9285714285714286 0.9393756294058409
0.08487654320987653 0.9295952782462057 0.9245362563237775 0.928752107925801 0.9395648670427075
0.08526234567901234 0.929776465626318 0.9247153099957823 0.9287220582032898 0.9397541809389482
0.08564814814814814 0.929957805907173 0.9251054852320675 0.9289029535864979 0.9399435711406691
0.08603395061728394 0.9299282397636134 0.9252849303503587 0.9288729421696919 0.9401330376940134
0.08641975308641975 0.9301097972972973 0.9252533783783784 0.9288429054054054 0.9403225806451613
0.08680555555555555 0.9300802703844528 0.925433037600338 0.9288128432615125 0.9405122000403308
0.08719135802469136 0.9304733727810651 0.9256128486897718 0.9287827557058326 0.9407018959257766
0.08757716049382716 0.9306553911205074 0.9257928118393235 0.9287526427061311 0.940891668347791
0.08796296296296297 0.9306260575296108 0.925761421319797 0.9289340101522843 0.9410815173527038
0.08834876543209876 0.9308082945408379 0.9257300042319085 0.9289039356749894 0.9412714429868819
0.08873456790123456 0.93077900084674 0.9259102455546148 0.9290855207451313 0.9414614452967299
0.08912037037037036 0.9311732316814909 0.9260906395595087 0.9292672596357475 0.9416515243286897
0.08950617283950617 0.9313559322033899 0.926271186440678 0.9292372881355933 0.9418416801292407
0.08989197530864197 0.9313268334039847 0.9264518863925392 0.9294192454429843 0.9420319127449001
0.09027777777777778 0.931509754028838 0.926420695504665 0.9293893129770993 0.9422222222222222
0.09066358024691358 0.9314806957997455 0.9268137462876538 0.9293593551124311 0.9424126086077995
0.09104938271604937 0.9316638370118846 0.9267826825127334 0.9297538200339559 0.9426030719482619
0.09143518518518517 0.9316348195329087 0.926963906581741 0.929723991507431 0.9427936122902769
0.09182098765432098 0.9320305862361937 0.927357689039932 0.9296941376380629 0.94298422968055
0.09220679012345678 0.932001699957501 0.927539311517212 0.9296642583935402 0.943174924165824
0.09259259259259259 0.9321853741496599 0.9275085034013606 0.9296343537414966 0.9433656957928802
0.09297839506172839 0.9321565291365377 0.9274776690769885 0.9296044236495108 0.9435565446085373
0.0933641975308642 0.9321276595744681 0.9274468085106383 0.9295744680851064 0.9437474706596519
0.09375 0.9323116219667944 0.9276287782034909 0.929757343550447 0.9439384739931188
0.0941358024691358 0.932495741056218 0.9278109028960818 0.9299403747870528 0.9441295546558705
0.0945216049382716 0.9326800170430336 0.927993182786536 0.9301235619940349 0.9443207126948775
0.0949074074074074 0.9328644501278772 0.9279624893435635 0.930306905370844 0.9445119481571487
0.0952932098765432 0.9330490405117271 0.9279317697228145 0.9302771855010661 0.9447032610897306
0.09567901234567901 0.9334470989761092 0.9283276450511946 0.9302474402730375 0.9448946515397083
0.09606481481481481 0.9336320956039266 0.9287238583013231 0.9304310712761417 0.9450861195542046
0.09645061728395062 0.9338172502134927 0.9289069171648164 0.930401366353544 0.945277665180381
0.09683641975308642 0.933788979068774 0.928876548483554 0.9305852199914566 0.9454692884654369
0.09722222222222221 0.933974358974359 0.9292735042735043 0.9305555555555556 0.9456609894566099
0.09760802469135801 0.933946130825139 0.9294570329200513 0.930525865754596 0.9458527682011763
0.09799382716049382 0.9341317365269461 0.9296407185628742 0.9309238665526091 0.9460446247464503
0.09837962962962962 0.9341035515618314 0.9296106118955927 0.9311082584510055 0.946236559139785
0.09876543209876543 0.9340753424657534 0.9295804794520548 0.9310787671232876 0.9464285714285714
0.09915123456790123 0.9340471092077087 0.9295503211991435 0.9310492505353319 0.9466206616602395
0.09953703703703703 0.9344473007712082 0.9297343616109683 0.9312339331619537 0.9468128298822575
0.09992283950617284 0.9344192027432491 0.9297042434633519 0.9312044577796829 0.947005076142132
0.10030864197530864 0.9346054888507719 0.9298885077186964 0.9313893653516295 0.9471974004874086
0.10069444444444443 0.9347919347919348 0.9300729300729301 0.9313599313599313 0.9473898029656713
0.10108024691358024 0.9349785407725322 0.9302575107296137 0.9313304721030042 0.9475822836245429
0.10146604938271604 0.9349506225848003 0.9302275654787462 0.931300987548304 0.9477748425116846
0.10185185185185185 0.935352233676976 0.9301975945017182 0.9312714776632303 0.9479674796747968
0.10223765432098765 0.9355393210141814 0.9301675977653632 0.9314568113450795 0.9481601951616182
0.10262345679012345 0.9357265692175408 0.9301375752364575 0.9314273430782459 0.9483529890199268
0.10300925925925926 0.9356989247311828 0.9301075268817204 0.9313978494623656 0.9485458612975392
0.10339506172839505 0.935671256454389 0.9302925989672978 0.9317986230636833 0.9487388120423108
0.10378086419753085 0.9358588032716315 0.930262591476539 0.93176926388291 0.9489318413021364
0.10416666666666666 0.9358311800172265 0.9302325581395349 0.931739879414298 0.9491249491249492
0.10455246913580246 0.9360189573459715 0.9302024989228781 0.9319258940112021 0.9493181355587218
0.10493827160493827 0.9362068965517242 0.9301724137931034 0.9321120689655172 0.9495114006514658
0.10532407407407407 0.9361793876670979 0.9301423027166882 0.932514014661492 0.9497047444512319
0.10570987654320987 0.936367558239862 0.930327868852459 0.9327006039689387 0.94989816700611
0.10609567901234568 0.9363400949503669 0.930729391454467 0.9326715580492015 0.950091668364229
0.10648148148148148 0.9365284974093264 0.930699481865285 0.9328583765112263 0.9502852485737572
0.10686728395061727 0.9367170626349892 0.9306695464362851 0.9330453563714903 0.950478907682902
0.10725308641975308 0.9366897147796024 0.9308556611927399 0.9330164217804667 0.9506726457399103
0.10763888888888888 0.9368785127539991 0.9308257674016429 0.9332036316472114 0.9508664627930683
0.10802469135802469 0.9368512110726643 0.9307958477508651 0.933174740484429 0.9510603588907015
0.10841049382716049 0.9370402423193422 0.9311986153180442 0.9331458243184768 0.9512543340811748
0.1087962962962963 0.937012987012987 0.9316017316017317 0.9331168831168831 0.9514483884128927
0.1091820987654321 0.9372022520571676 0.9317886530965787 0.93308791684712 0.9516425219342991
0.10956790123456789 0.9371750433275563 0.9317590987868284 0.9332755632582322 0.9518367346938775
0.10995370370370369 0.9373645426961422 0.9317295188556567 0.9332466406588643 0.952031026740151
0.1103395061728395 0.9373373807458804 0.9316999132697311 0.9334345186470078 0.9522253981216823
0.1107253086419753 0.937527114967462 0.9318872017353579 0.9334056399132321 0.9524198488870738
0.1111111111111111 0.9377170138888888 0.9318576388888888 0.93359375 0.9526143790849673
0.11149691358024691 0.9379070777247069 0.9318280503690838 0.9335649153278333 0.952808988764045
0.11188271604938271 0.9378801042571677 0.9317984361424848 0.93375325803649 0.9530036779730282
0.11226851851851852 0.9378531073446328 0.9317687961755758 0.933941764450239 0.9531984467606786
0.11265432098765432 0.9380434782608695 0.9319565217391305 0.9341304347826087 0.9533932951757972
0.11304012345679011 0.9382340147890387 0.9319269247498913 0.93410178338408 0.9535882232672255
0.11342592592592592 0.9384247171453438 0.9323324630113142 0.9340731070496083 0.9537832310838446
0.11381172839506172 0.9383979103178058 0.9325206791467131 0.9340444057466261 0.9539783186745756
0.11419753086419752 0.938588850174216 0.9327090592334495 0.9344512195121951 0.9541734860883797
0.11458333333333333 0.938562091503268 0.9326797385620915 0.9344226579520697 0.9543687333742582
0.11496913580246913 0.9385353095030514 0.9326503923278117 0.9343940714908456 0.9545640605812525
0.11535493827160494 0.9387265590928914 0.9328390754470126 0.9343654600959441 0.9547594677584442
0.11574074074074073 0.9386998254799301 0.9328097731239092 0.9345549738219895 0.954954954954955
0.11612654320987653 0.9388913138367525 0.9329986905281537 0.9349628982976866 0.9551505222199468
0.11651234567901234 0.9388646288209607 0.9329694323144104 0.9351528384279476 0.9553461696026219
0.11689814814814814 0.9388379204892966 0.9329401485364788 0.9353429445172564 0.9555418971522229
0.11728395061728394 0.9390297202797203 0.9329108391608392 0.9353146853146853 0.9557377049180328
0.11766975308641975 0.9392216878006121 0.9328815041539135 0.9352864013992129 0.9559335929493749
0.11805555555555555 0.9391951006124234 0.9330708661417323 0.9352580927384077 0.956129561295613
0.11844135802469136 0.9391684901531728 0.9330415754923413 0.9354485776805251 0.9563256100061513
0.11882716049382716 0.9393607705779334 0.9330122591943958 0.9354203152364273 0.9565217391304348
0.11921296296296295 0.9393342093736312 0.9332019272886553 0.9353920280332896 0.9567179487179487
0.11959876543209876 0.9395267309377738 0.9333917616126205 0.9355828220858896 0.9569142388182191
0.11998456790123456 0.9395002192021044 0.9333625602805787 0.9355545813239807 0.9571106094808126
0.12037037037037036 0.9394736842105263 0.9333333333333333 0.9355263157894737 0.9573070607553367
0.12075617283950617 0.9396665204036858 0.9333040807371654 0.9354980254497587 0.9575035926914391
0.12114197530864197 0.939640035118525 0.9332748024582967 0.9356892010535558 0.9577002053388091
0.12152777777777778 0.9398331137461572 0.9332454984628897 0.9356609574000878 0.957896898747176
0.12191358024691357 0.9398066783831283 0.9332161687170475 0.9356326889279437 0.9580936729663106
0.12229938271604937 0.9397802197802197 0.9331868131868132 0.9356043956043956 0.9582905280460242
0.12268518518518517 0.9397537379067722 0.933377308707124 0.9355760773966578 0.9584874640361694
0.12307098765432098 0.9397272327320721 0.9333479982402112 0.935767707875055 0.9586844809866393
0.12345679012345678 0.9399207746478874 0.9337588028169014 0.9359595070422535 0.9588815789473685
0.12384259259259259 0.939894319682959 0.9337296345222369 0.9359313077939234 0.9590787579683323
0.12422839506172839 0.9400881057268723 0.9337004405286343 0.9359030837004405 0.9592760180995475
0.1246141975308642 0.9400617011899515 0.9336712208021155 0.9358748347289555 0.9594733593910718
0.125 0.9400352733686067 0.933641975308642 0.9360670194003528 0.9596707818930041
0.1253858024691358 0.9402293780326423 0.9336127040141156 0.9360388178209087 0.9598682856554847
0.1257716049382716 0.9402030008826125 0.9335834068843778 0.9360105913503972 0.960065870728695
0.1261574074074074 0.9403973509933775 0.9335540838852097 0.9359823399558499 0.9602635371628577
0.12654320987654322 0.9403710247349824 0.9335247349823321 0.9361749116607774 0.9604612850082372
0.126929012345679 0.9403446752098984 0.9334953601414052 0.936367653557225 0.9606591143151391
0.1273148148148148 0.9405393457117595 0.9334659593280283 0.9365605658709107 0.9608570251339101
0.1277006172839506 0.9405130473241928 0.93343653250774 0.9369747899159664 0.9610550175149392
0.1280864197530864 0.9404867256637168 0.9334070796460177 0.9369469026548672 0.9612530915086562
0.1284722222222222 0.9406817175741479 0.933377600708278 0.9369189907038512 0.9614512471655329
0.12885802469135801 0.9408768821966342 0.933569530558016 0.9368910540301152 0.9616494845360825
0.12924382716049382 0.9408506867523261 0.9335400974745237 0.9368630926007975 0.96184780367086
0.12962962962962962 0.9410460992907801 0.9335106382978723 0.9372783687943262 0.9620462046204621
0.13001543209876543 0.941019955654102 0.9334811529933481 0.9372505543237251 0.9622446874355272
0.13040123456790123 0.9412156166814551 0.9334516415261757 0.9372227151730257 0.9624432521667354
0.13078703703703703 0.9411895250776742 0.933422103861518 0.9371948513093653 0.9626418988648091
0.13117283950617284 0.9413854351687388 0.9336145648312612 0.9371669626998224 0.9628406275805119
0.13155864197530864 0.941803642825411 0.9335850733007552 0.9371390493114171 0.96303943836465
0.13194444444444445 0.9417777777777778 0.9335555555555556 0.9371111111111111 0.963238331268071
0.13233024691358025 0.9421965317919075 0.9335260115606936 0.9373054690973767 0.9634373063416649
0.13271604938271603 0.9421708185053381 0.9337188612099644 0.9372775800711743 0.9636363636363636
0.13310185185185183 0.9421450823319982 0.9336893635959056 0.9374721851357365 0.9638355032031412
0.13348765432098764 0.9421193232413179 0.933659839715049 0.9378895814781835 0.9640347250930137
0.13387345679012344 0.9423162583518931 0.933630289532294 0.9380846325167038 0.9642340293570395
0.13425925925925924 0.9422905525846702 0.9338235294117647 0.9380570409982175 0.9644334160463193
0.13464506172839505 0.9424877396344182 0.9337940258582256 0.9380294248773964 0.9646328852119959
0.13503086419753085 0.9426851025869759 0.9339875111507583 0.9380017841213203 0.9648324369052544
0.13541666666666666 0.9428826416778224 0.9341811691209282 0.9379741186970103 0.9650320711773226
0.13580246913580246 0.9430803571428571 0.9341517857142857 0.9379464285714286 0.9652317880794702
0.13618827160493827 0.9432782492184011 0.9343456900401965 0.9379187137114784 0.9654315876630097
0.13657407407407407 0.9432529043789097 0.9343163538873994 0.9381143878462913 0.965631469979296
0.13695987654320987 0.9434510505140814 0.9342869915064819 0.9380867232901207 0.9658314350797267
0.13734567901234568 0.943649373881932 0.9344812164579607 0.9382826475849732 0.9660314830157415
0.13773148148148148 0.9436241610738255 0.9344519015659956 0.9384787472035794 0.9662316138388233
0.1381172839506173 0.9435989256938228 0.9344225604297225 0.9384512085944494 0.9664318276004973
0.1385030864197531 0.9435736677115988 0.9343931930138827 0.9384236453201971 0.9666321243523316
0.1388888888888889 0.9435483870967742 0.9343637992831542 0.9386200716845878 0.966832504145937
0.13927469135802467 0.9437471985656656 0.9343343792021515 0.9388166741371582 0.967032967032967
0.13966049382716048 0.9439461883408071 0.9345291479820628 0.9387892376681615 0.9672335130651182
0.14004629629629628 0.9439210408254822 0.9347240915208613 0.9389860924181247 0.9674341422941298
0.14043209876543208 0.9441202872531418 0.9346947935368043 0.9394075403949731 0.9676348547717842
0.1408179012345679 0.9443197126178716 0.9346654692411316 0.939380332285586 0.9678356505499066
0.1412037037037037 0.9442946990116802 0.9346361185983828 0.9395777178796046 0.9680365296803652
0.1415895061728395 0.9444943820224719 0.9348314606741573 0.9395505617977528 0.9682374922150716
0.1419753086419753 0.9444694244604317 0.935251798561151 0.939748201438849 0.96843853820598
0.1423611111111111 0.9444444444444444 0.9352226720647774 0.9397210976158344 0.9686396677050882
0.1427469135802469 0.9444194419441945 0.9351935193519352 0.9399189918991899 0.9688408807644371
0.1431327160493827 0.9443944169293111 0.935164340387213 0.9403421882035119 0.9690421774361105
0.14351851851851852 0.9443693693693693 0.9351351351351351 0.9403153153153153 0.969243557772236
0.14390432098765432 0.9443442992338892 0.9351059035601622 0.9402884182063993 0.9694450218249844
0.14429012345679013 0.9443192064923355 0.9350766456266907 0.9402614968440036 0.9696465696465697
0.14467592592592593 0.9445196211096076 0.9350473612990527 0.940234551195309 0.9698482012892493
0.1450617283950617 0.9444945848375451 0.9352436823104693 0.940658844765343 0.9700499168053245
0.1454475308641975 0.944469525959368 0.9354401805869075 0.9408577878103838 0.9702517162471396
0.14583333333333331 0.9444444444444444 0.9354110207768744 0.9410569105691057 0.9704535996670828
0.14621913580246912 0.9448712155445097 0.9353818346136467 0.9412562132851333 0.9706555671175858
0.14660493827160492 0.9448462929475587 0.9353526220614828 0.9414556962025317 0.9708576186511241
0.14699074074074073 0.9448213478064225 0.9353233830845771 0.9414292175486205 0.9710597543202165
0.14737654320987653 0.9447963800904977 0.9355203619909502 0.9414027149321267 0.9712619741774261
0.14776234567901234 0.9447713897691263 0.9357175192394749 0.9413761883205071 0.9714642782753593
0.14814814814814814 0.9449728260869565 0.9356884057971014 0.9415760869565217 0.9716666666666667
0.14853395061728394 0.945174444947893 0.9356592659719075 0.9420027186225646 0.9718691394040425
0.14891975308641975 0.9453762466001813 0.9356300997280145 0.9422030825022666 0.9720716965402251
0.14930555555555555 0.9453514739229025 0.9356009070294785 0.9424036281179138 0.9722743381279967
0.14969135802469136 0.9453266787658802 0.9355716878402904 0.9423774954627949 0.9724770642201835
0.15007716049382716 0.945301861098502 0.9357694053563322 0.9423513390830686 0.9726798748696559
0.15046296296296297 0.9455040871934605 0.9357402361489555 0.9427792915531336 0.9728827701293283
0.15084876543209877 0.9459336665152204 0.9359382099045889 0.9427532939572921 0.9730857500521594
0.15123456790123457 0.9459090909090909 0.9359090909090909 0.9427272727272727 0.9732888146911519
0.15162037037037035 0.9458844929513415 0.9358799454297408 0.9429286039108685 0.9734919640993529
0.15200617283950615 0.9460873521383075 0.9358507734303912 0.943130118289354 0.9736951983298539
0.15239197530864196 0.9460628129267182 0.9358215748748293 0.9433318161128812 0.9738985174357904
0.15277777777777776 0.9464936247723132 0.9357923497267759 0.9433060109289617 0.9741019214703425
0.15316358024691357 0.9464692482915718 0.9357630979498861 0.9435079726651481 0.9743054104867349
0.15354938271604937 0.9464448495897904 0.9357338195077484 0.9434822242479489 0.9745089845382365
0.15393518518518517 0.9464204286365709 0.9357045143638851 0.9434564523483812 0.9747126436781609
0.15432098765432098 0.9463959854014599 0.9359032846715328 0.9436587591240876 0.9749163879598662
0.15470679012345678 0.946371519853948 0.9361022364217252 0.9438612505705157 0.9751202174367551
0.1550925925925926 0.9463470319634704 0.9360730593607306 0.9440639269406392 0.9753241321622752
0.1554783950617284 0.9465509365006852 0.9360438556418456 0.944266788487894 0.9755281321899184
0.1558641975308642 0.9467550274223034 0.9362431444241316 0.9442413162705667 0.9757322175732217
0.15625 0.9469593049839964 0.9362139917695473 0.9444444444444444 0.9759363883657669
0.1566358024691358 0.9471637694419031 0.9361848124428179 0.944647758462946 0.9761406446211804
0.1570216049382716 0.9471395881006865 0.9361556064073226 0.9446224256292907 0.9763449863931337
0.15740740740740738 0.94757326007326 0.9363553113553114 0.9445970695970696 0.9765494137353434
0.1577932098765432 0.9477782867613376 0.9367842418689877 0.9448007329363262 0.9767539267015707
0.158179012345679 0.9477543538038496 0.9367552703941339 0.944775435380385 0.9769585253456221
0.1585648148148148 0.9477303988995873 0.936726272352132 0.9447501146263182 0.9771632097213493
0.1589506172839506 0.9477064220183486 0.936697247706422 0.9447247706422018 0.9773679798826488
0.1593364197530864 0.947911886186324 0.9366681964203764 0.9446994033960532 0.9775728358834626
0.1597222222222222 0.9478879706152433 0.9366391184573003 0.9446740128558311 0.9777777777777777
0.16010802469135801 0.9478640330730362 0.9366100137804317 0.944648598989435 0.9779828056196268
0.16049382716049382 0.9478400735294118 0.9365808823529411 0.9446231617647058 0.9781879194630873
0.16087962962962962 0.9478160919540229 0.9365517241379311 0.9445977011494253 0.9783931193622823
0.16126543209876543 0.9477920883164673 0.936982520699172 0.9445722171113156 0.9785984053713807
0.16165123456790123 0.9477680625862862 0.936953520478601 0.9447768062586286 0.978803777544596
0.16203703703703703 0.947744014732965 0.9371546961325967 0.9447513812154696 0.979009235936188
0.16242283950617284 0.9477199447259328 0.9373560571165361 0.9447259327498848 0.9792147806004619
0.16280864197530864 0.9481566820276498 0.937557603686636 0.9449308755760368 0.9794204115917682
0.16319444444444445 0.9483633010603965 0.9375288151221761 0.9449054863992623 0.9796261289645033
0.16358024691358025 0.948339483394834 0.9377306273062731 0.944880073800738 0.9798319327731092
0.16396604938271603 0.9483156437471159 0.9377018920166128 0.9450853714813106 0.980037823072074
0.16435185185185183 0.948291782086796 0.9376731301939059 0.9450600184672207 0.980243799915931
0.16473765432098764 0.9482678983833718 0.9376443418013857 0.9452655889145497 0.98044986335926
0.16512345679012344 0.9482439926062847 0.9376155268022182 0.9452402957486137 0.9806560134566863
0.16550925925925924 0.948220064724919 0.9375866851595007 0.9452149791955617 0.9808622502628812
0.16589506172839505 0.9481961147086031 0.9375578168362627 0.9451896392229417 0.9810685738325621
0.16628086419753085 0.9484035168903285 0.9375289217954651 0.9451642757982416 0.9812749842204923
0.16666666666666666 0.9483796296296296 0.9375 0.9451388888888889 0.9814814814814815
0.16705246913580246 0.9483557202408522 0.937471051412691 0.945113478462251 0.9816880656703851
0.16743827160493827 0.9485634847080631 0.9374420759962928 0.9455514365152919 0.9818947368421053
0.16782407407407407 0.9485396383866481 0.9376448771441818 0.9457579972183588 0.9821014950515898
0.16820987654320987 0.9485157699443414 0.9376159554730983 0.9457328385899815 0.9823083403538332
0.16859567901234568 0.9484918793503481 0.9375870069605569 0.945707656612529 0.9825152728038762
0.16898148148148148 0.9484679665738162 0.9375580315691736 0.9456824512534819 0.9827222924568058
0.1693672839506173 0.9486762656758012 0.9375290292614956 0.9458894565722248 0.9829293993677556
0.16975308641975306 0.9488847583643123 0.9375 0.945864312267658 0.9831365935919055
0.17013888888888887 0.9488609948860995 0.9374709437470944 0.9458391445839145 0.9833438751844824
0.17052469135802467 0.9490697674418604 0.9376744186046512 0.945813953488372 0.9835512442007591
0.17091049382716048 0.949278734295021 0.937645416472778 0.9462540716612378 0.9837587006960556
0.17129629629629628 0.9492551210428305 0.9378491620111732 0.9462290502793296 0.9839662447257383
0.17168209876543208 0.9494643688868188 0.9382859804378202 0.9464368886818817 0.9841738763452205
0.1720679012345679 0.9496738117427772 0.9382572227399814 0.9464119291705498 0.984381595609962
0.1724537037037037 0.9496503496503497 0.9382284382284383 0.9466200466200466 0.9845894025754697
0.1728395061728395 0.9496268656716418 0.9384328358208955 0.9468283582089553 0.9847972972972973
0.1732253086419753 0.949603359776015 0.9386374241717219 0.9472701819878675 0.9850052798310454
0.1736111111111111 0.949813258636788 0.938608776844071 0.9472455648926237 0.9852133502323617
0.1739969135802469 0.9497898178421298 0.9388136384866884 0.9474544605324615 0.9854215085569407
0.1743827160493827 0.9497663551401869 0.939018691588785 0.9476635514018692 0.9856297548605241
0.17476851851851852 0.9497428705002338 0.9389901823281908 0.9476390836839644 0.9858380891989008
0.17515432098765432 0.9499532273152479 0.9391955098222639 0.9476145930776426 0.986046511627907
0.17554012345679013 0.9501637810014039 0.939167056621432 0.9475900795507721 0.9862550222034256
0.17592592592592593 0.9501404494382022 0.9391385767790262 0.947565543071161 0.9864636209813875
0.1763117283950617 0.9501170960187354 0.9391100702576113 0.9475409836065574 0.9866723080177703
0.1766975308641975 0.950328022492971 0.9390815370196813 0.9475164011246485 0.9868810833685993
0.17708333333333331 0.9503047351148617 0.9390529770276606 0.9474917955930614 0.9870899470899471
0.17746913580246912 0.9505159474671669 0.9390243902439024 0.9474671669793621 0.9872988992379339
0.17785493827160492 0.9507273580478649 0.9389957766306898 0.9474425152510558 0.9875079398687275
0.17824074074074073 0.9507042253521126 0.9389671361502347 0.9474178403755869 0.987717069038543
0.17862654320987653 0.9506810709253171 0.9389384687646782 0.9476279943635509 0.9879262868036432
0.17901234567901234 0.9508928571428571 0.9389097744360902 0.9476033834586466 0.988135593220339
0.17939814814814814 0.9511048425011753 0.9391161259990597 0.9475787494123178 0.9883449883449883
0.17978395061728394 0.9510818438381938 0.9393226716839135 0.9475540921919097 0.9885544722339975
0.18016975308641975 0.9510588235294117 0.9395294117647058 0.9475294117647058 0.9887640449438202
0.18055555555555555 0.9510357815442562 0.9395009416195856 0.9475047080979284 0.9889737065309584
0.18094135802469136 0.9512482336316533 0.939707960433349 0.9474799811587377 0.9891834570519619
0.18132716049382716 0.9512252591894439 0.939679547596607 0.9479264844486334 0.9893932965634281
0.18171296296296297 0.9514380009429514 0.9396511079679396 0.9483734087694484 0.9896032251220029
0.18209876543209874 0.9514150943396227 0.939622641509434 0.9483490566037736 0.9898132427843803
0.18248456790123455 0.9513921661160925 0.9395941481831053 0.9485606418121756 0.9900233496073021
0.18287037037037035 0.9516052880075543 0.939565627950897 0.9485363550519358 0.9902335456475584
0.18325617283950615 0.9515824279641002 0.9397732640529051 0.9489844119036372 0.9904438309619877
0.18364197530864196 0.9517958412098299 0.9399810964083176 0.9491965973534972 0.9906542056074766
0.18402777777777776 0.9520094562647754 0.939952718676123 0.9491725768321513 0.9908646696409603
0.18441358024691357 0.9522232734153264 0.9401608325449385 0.9491485335856197 0.991075223119422
0.18479938271604937 0.9522006625650734 0.940132513014671 0.9493610979649787 0.9912858660998938
0.18518518518518517 0.9521780303030303 0.9405776515151515 0.9495738636363636 0.9914965986394558
0.18557098765432098 0.9521553765987684 0.9405495026054003 0.949786830885836 0.9917074207952371
0.18595679012345678 0.952132701421801 0.940521327014218 0.9497630331753555 0.9919183326244151
0.1863425925925926 0.9521100047415837 0.9407302038880986 0.9497392128971076 0.9921293341842161
0.1867283950617284 0.9523244781783681 0.9409392789373814 0.9497153700189753 0.9923404255319149
0.1871141975308642 0.9523018509729473 0.9409112482202183 0.9496915045087803 0.9925516067248351
0.1875 0.9522792022792023 0.9408831908831908 0.949667616334283 0.9927628778203491
0.1878858024691358 0.9524940617577197 0.940855106888361 0.9496437054631829 0.9929742388758782
0.1882716049382716 0.9524714828897338 0.94106463878327 0.9498574144486692 0.9931856899488927
0.18865740740740738 0.9524488825487399 0.9410366143604375 0.9498335710889206 0.9933972310969116
0.1890432098765432 0.9524262607040913 0.9412464319695528 0.9500475737392959 0.9936088623775032
0.189429012345679 0.9524036173250833 0.9414564493098525 0.9502617801047121 0.9938205838482846
0.1898148148148148 0.9523809523809523 0.9416666666666667 0.9507142857142857 0.9940323955669225
0.1902006172839506 0.9523582658408766 0.9416388756550739 0.9506908051453072 0.994244297591132
0.1905864197530864 0.9525738798856054 0.9418493803622497 0.9509056244041945 0.9944562899786781
0.1909722222222222 0.9527896995708155 0.9418216499761564 0.9511206485455412 0.9946683727873747
0.19135802469135801 0.9530057251908397 0.941793893129771 0.9513358778625954 0.9948805460750854
0.19174382716049382 0.9529832935560859 0.9417661097852028 0.9517899761336516 0.9950928098997226
0.19212962962962962 0.9531996179560649 0.941738299904489 0.9517669531996179 0.9953051643192489
0.19251543209876543 0.9531772575250836 0.9417104634495939 0.9517439082656474 0.9955176093916756
0.19290123456790123 0.9531548757170172 0.9416826003824091 0.9517208413001912 0.9957301451750641
0.19328703703703703 0.9533715925394548 0.9416547106647537 0.9516977522716403 0.9959427717275251
0.19367283950617284 0.9533492822966507 0.9416267942583733 0.9516746411483253 0.9961554891072192
0.19405864197530864 0.953326950694112 0.9415988511249401 0.9518908568693155 0.9963682973723563
0.19444444444444442 0.9533045977011494 0.9415708812260536 0.951867816091954 0.9965811965811966
0.19483024691358022 0.9535218016291327 0.9415428845232391 0.9518447532343076 0.9967941867920496
0.19521604938271603 0.9534995206136145 0.9415148609779482 0.9520613614573347 0.9970072680632749
0.19560185185185183 0.9534772182254196 0.9414868105515588 0.9522781774580336 0.9972204404532821
0.19598765432098764 0.9534548944337812 0.9414587332053743 0.9527351247600768 0.9974337040205303
0.19637345679012344 0.9534325492078732 0.9414306289006241 0.9527124339894383 0.9976470588235294
0.19675925925925924 0.9536503362151777 0.94164265129683 0.9526897214217099 0.9978605049208387
0.19714506172839505 0.9538683325324363 0.9416146083613647 0.9529072561268621 0.9980740423710678
0.19753086419753085 0.9538461538461539 0.9415865384615385 0.9528846153846153 0.9982876712328768
0.19791666666666666 0.9540644540644541 0.9417989417989417 0.9528619528619529 0.9985013915649754
0.19830246913580246 0.9540423484119346 0.9417709335899904 0.9528392685274302 0.9987152034261242
0.19868827160493827 0.9540202214732788 0.94174289841117 0.9528165623495426 0.9989291068751338
0.19907407407407407 0.9539980732177264 0.9419556840077071 0.9532755298651252 0.9991431019708654
0.19945987654320987 0.9542168674698795 0.9419277108433735 0.9537349397590361 0.9993571887722306
0.19984567901234568 0.9541947926711668 0.9418997107039537 0.9537126325940212 0.9995713673381912
0.20023148148148148 0.954172696575012 0.9418716835504101 0.954172696575012 0.99978563772776
0.2006172839506173 0.9543918918918919 0.9420849420849421 0.9546332046332047 1.0
0.20100308641975306 0.9543698696281989 0.9422984065668759 0.9548527281506518 1.0
0.20138888888888887 0.9543478260869566 0.942512077294686 0.9550724637681159 1.0
0.20177469135802467 0.9543257612373127 0.9427259545674239 0.9550507491541808 1.0
0.20216049382716048 0.9543036750483559 0.9426982591876208 0.9552707930367504 1.0
0.20254629629629628 0.9545234639574263 0.9429124334784712 0.9554910498306725 1.0
0.20293209876543208 0.9545014520813165 0.9428848015488868 0.9557115198451114 1.0
0.2033179012345679 0.9544794188861986 0.9430992736077481 0.9559322033898305 1.0
0.2037037037037037 0.9544573643410853 0.9430717054263565 0.9561531007751938 1.0
0.2040895061728395 0.9544352884149298 0.9432864760058167 0.9563742123121668 1.0
0.2044753086419753 0.9544131910766246 0.9432589718719689 0.9565955383123181 1.0
0.2048611111111111 0.9543910722950024 0.9432314410480349 0.9568170790878214 1.0
0.2052469135802469 0.954368932038835 0.9432038834951456 0.9567961165048544 1.0
0.2056327160493827 0.9543467702768335 0.9431762991743565 0.9570179698882952 1.0
0.20601851851851852 0.9545675413022352 0.9431486880466472 0.956997084548105 1.0
0.20640432098765432 0.9545454545454546 0.9436071949440933 0.9572192513368984 1.0
0.2067901234567901 0.954523346303502 0.943579766536965 0.9571984435797666 1.0
0.2071759259259259 0.9545012165450122 0.9435523114355231 0.9571776155717762 1.0
0.2075617283950617 0.9544790652385589 0.943524829600779 0.9574001947419669 1.0
0.2079475308641975 0.9544568923526546 0.9437408670238675 0.9576229907452508 1.0
0.20833333333333331 0.9544346978557505 0.9439571150097466 0.9576023391812866 1.0
0.20871913580246912 0.9546562652364701 0.9444173573866407 0.9575816674792784 1.0
0.20910493827160492 0.9546341463414634 0.944390243902439 0.9575609756097561 1.0
0.20949074074074073 0.9546120058565154 0.9443631039531479 0.9575402635431918 1.0
0.20987654320987653 0.954833984375 0.944580078125 0.957763671875 1.0
0.21026234567901234 0.9548119198827553 0.9445530043966781 0.957743038593063 1.0
0.21064814814814814 0.9547898338220919 0.944770283479961 0.9582111436950147 1.0
0.21103395061728394 0.9547677261613692 0.9447432762836185 0.9581907090464548 1.0
0.21141975308641975 0.9547455968688845 0.9447162426614482 0.9581702544031311 1.0
0.21180555555555555 0.9549681840430739 0.9449339207048458 0.9586392559960842 1.0
0.21219135802469136 0.9549461312438785 0.9449069539666993 0.958619000979432 1.0
0.21257716049382716 0.9549240568348849 0.9448799608035277 0.9585987261146497 1.0
0.21296296296296297 0.9551470588235295 0.9450980392156862 0.9585784313725491 1.0
0.21334876543209874 0.9553702795487984 0.9450711132908288 0.9588033349681216 1.0
0.21373456790123455 0.9553483807654564 0.9450441609421001 0.9590284592737979 1.0
0.21412037037037035 0.9553264604810997 0.9452626411389298 0.9592538046146294 1.0
0.21450617283950615 0.9555500982318271 0.9452357563850687 0.9592337917485265 1.0
0.21489197530864196 0.9555282555282555 0.9452088452088452 0.9592137592137592 1.0
0.21527777777777776 0.9557522123893806 0.9451819075712881 0.9594395280235988 1.0
0.21566358024691357 0.955730447614363 0.9451549434333497 0.9596655189375307 1.0
0.21604938271604937 0.9559547244094488 0.9453740157480315 0.9598917322834646 1.0
0.21643518518518517 0.9559330379123584 0.9458394879369768 0.9601181683899557 1.0
0.21682098765432098 0.9561576354679803 0.9460591133004926 0.9600985221674877 1.0
0.21720679012345678 0.9561360275998029 0.9460325283390832 0.9600788565795959 1.0
0.2175925925925926 0.9561143984220908 0.9460059171597633 0.9603057199211046 1.0
0.2179783950617284 0.9560927479033053 0.9459792797237296 0.9607794770596941 1.0
0.2183641975308642 0.956071076011846 0.9459526159921027 0.9607601184600197 1.0
0.21875 0.9562962962962963 0.9461728395061728 0.9609876543209876 1.0
0.21913580246913578 0.9562747035573123 0.9461462450592886 0.9609683794466403 1.0
0.21952160493827158 0.9562530894710826 0.9461196243203164 0.9611962432031637 1.0
0.21990740740740738 0.9564787339268052 0.9460929772502473 0.9611770524233432 1.0
0.2202932098765432 0.9567046016823355 0.946066303809995 0.9611578426521524 1.0
0.220679012345679 0.9566831683168316 0.9462871287128712 0.9611386138613861 1.0
0.2210648148148148 0.9566617137196632 0.9462605250123823 0.9613670133729569 1.0
0.2214506172839506 0.9566402378592666 0.9462338949454906 0.961595639246779 1.0
0.2218364197530864 0.9566187407040159 0.9464551313832424 0.9615765989092712 1.0
0.2222222222222222 0.9565972222222222 0.9464285714285714 0.9615575396825397 1.0
0.22260802469135801 0.956575682382134 0.9464019851116625 0.9615384615384616 1.0
0.22299382716049382 0.9565541211519365 0.9463753723932473 0.9617676266137041 1.0
0.22337962962962962 0.9565325384997516 0.9463487332339792 0.9617486338797814 1.0
0.22376543209876543 0.9565109343936382 0.9465705765407555 0.9617296222664016 1.0
0.22415123456790123 0.9564893088015912 0.9465440079562407 0.9617105917454003 1.0
0.22453703703703703 0.9564676616915423 0.9465174129353234 0.9616915422885572 1.0
0.22492283950617284 0.9566948730711797 0.9464907914385267 0.9616724738675958 1.0
0.22530864197530864 0.9566733067729084 0.9467131474103586 0.9616533864541833 1.0
0.22569444444444442 0.9569008470353761 0.9466865969108121 0.9618834080717489 1.0
0.22608024691358022 0.9573778664007976 0.9469092721834497 0.961864406779661 1.0
0.22646604938271603 0.957356608478803 0.9468827930174564 0.9620947630922694 1.0
0.22685185185185183 0.9573353293413174 0.9468562874251497 0.9620758483033932 1.0
0.22723765432098764 0.9573140289565651 0.9468297553669496 0.9620569146280579 1.0
0.22762345679012344 0.9572927072927073 0.9470529470529471 0.962037962037962 1.0
0.22800925925925924 0.9572713643178411 0.9470264867566217 0.9620189905047476 1.0
0.22839506172839505 0.95725 0.947 0.96225 1.0
0.22878086419753085 0.9572286143071536 0.9469734867433717 0.9622311155577788 1.0
0.22916666666666666 0.9574574574574575 0.9469469469469469 0.9624624624624625 1.0
0.22955246913580246 0.957436154231347 0.9469203805708563 0.9624436654982473 1.0
0.22993827160493827 0.9574148296593187 0.9471442885771543 0.9624248496993988 1.0
0.23032407407407407 0.9576441102756892 0.9471177944862156 0.96265664160401 1.0
0.23070987654320987 0.9576228686058175 0.9470912738214644 0.9626379137412236 1.0
0.23109567901234568 0.9576016056196689 0.9470647265429002 0.9626191670847968 1.0
0.23148148148148145 0.9575803212851406 0.9470381526104418 0.9626004016064257 1.0
0.23186728395061726 0.9575590155700653 0.9470115519839277 0.9628327473631341 1.0
0.23225308641975306 0.9577889447236181 0.9469849246231156 0.9628140703517588 1.0
0.23263888888888887 0.9577677224736049 0.947209653092006 0.9627953745600805 1.0
0.23302469135802467 0.9579979879275654 0.9471830985915493 0.9627766599597586 1.0
0.23341049382716048 0.9579768495218923 0.947408152994464 0.9627579265223956 1.0
0.23379629629629628 0.9579556898288016 0.9476334340382678 0.9627391742195368 1.0
0.23418209876543208 0.9579345088161209 0.9476070528967254 0.9629722921914358 1.0
0.2345679012345679 0.9579133064516129 0.9475806451612904 0.9629536290322581 1.0
0.2349537037037037 0.9578920827029753 0.9475542107917297 0.9629349470499243 1.0
0.2353395061728395 0.9578708375378405 0.9477800201816348 0.9629162462159435 1.0
0.2357253086419753 0.9578495709237759 0.9480060575466935 0.9628975265017667 1.0
0.2361111111111111 0.9580808080808081 0.947979797979798 0.9631313131313132 1.0
0.2364969135802469 0.9580596260737746 0.9479535118746841 0.9633653360282971 1.0
0.2368827160493827 0.9580384226491405 0.9481799797775531 0.9635995955510617 1.0
0.23726851851851852 0.9580171977744056 0.9484066767830045 0.9635811836115327 1.0
0.23765432098765432 0.957995951417004 0.9483805668016194 0.9635627530364372 1.0
0.2380401234567901 0.9579746835443038 0.9483544303797469 0.9637974683544304 1.0
0.2384259259259259 0.9579533941236069 0.9483282674772037 0.96403242147923 1.0
0.2388117283950617 0.9579320831221491 0.9483020780537252 0.9640141915864167 1.0
0.2391975308641975 0.9579107505070994 0.9482758620689655 0.9639959432048681 1.0
0.23958333333333331 0.9578893962455606 0.9482496194824962 0.9639776763064434 1.0
0.23996913580246912 0.9578680203045685 0.9482233502538071 0.9639593908629441 1.0
0.24035493827160492 0.9578466226510919 0.9484509903504317 0.9641950228542407 1.0
0.24074074074074073 0.9578252032520326 0.9484247967479674 0.9641768292682927 1.0
0.24112654320987653 0.9578037620742247 0.9483985765124555 0.9641586171835282 1.0
0.24151234567901234 0.9577822990844354 0.9483723296032553 0.9643947100712106 1.0
0.24189814814814814 0.9577608142493639 0.9483460559796437 0.9646310432569974 1.0
0.24228395061728394 0.9577393075356415 0.9485743380855397 0.9646130346232179 1.0
0.24266975308641975 0.9577177789098319 0.9485481406011207 0.9645950076413653 1.0
0.24305555555555555 0.9576962283384302 0.9485219164118247 0.9645769622833843 1.0
0.24344135802469136 0.9576746557878634 0.9484956654767975 0.9645588985211627 1.0
0.24382716049382713 0.9579081632653061 0.9487244897959184 0.9647959183673469 1.0
0.24421296296296294 0.9578866768759571 0.9486983154670751 0.9652884124553344 1.0
0.24459876543209874 0.9578651685393258 0.9486721144024515 0.965270684371808 1.0
0.24498456790123455 0.957843638221768 0.9486458865610629 0.9655084312723556 1.0
0.24537037037037035 0.9580777096114519 0.9491308793456033 0.9654907975460123 1.0
0.24575617283950615 0.9580562659846548 0.9493606138107417 0.9654731457800512 1.0
0.24614197530864196 0.9580348004094166 0.9495905834186285 0.965711361310133 1.0
0.24652777777777776 0.9580133128520225 0.9495647721454173 0.9656938044034818 1.0
0.24691358024691357 0.9579918032786885 0.9495389344262295 0.9656762295081968 1.0
0.24729938271604937 0.9579702716555613 0.9495130702203998 0.9656586365966171 1.0
0.24768518518518517 0.9582051282051282 0.95 0.9656410256410256 1.0
0.24807098765432098 0.9581836839404823 0.9502308876346844 0.9658799384299641 1.0
0.24845679012345678 0.9581622176591376 0.9504620123203286 0.9658624229979466 1.0
0.2488425925925926 0.95814072932717 0.9504365690806369 0.9661016949152542 1.0
0.2492283950617284 0.9581192189105858 0.9504110996916753 0.9663412127440905 1.0
0.2496141975308642 0.9580976863753213 0.9503856041131106 0.9663239074550128 1.0
0.25 0.9583333333333334 0.9503600823045267 0.9665637860082305 1.0
0.2503858024691358 0.9583118888317036 0.950591868244982 0.9665465774575399 1.0
0.2507716049382716 0.9582904222451082 0.9505664263645726 0.966529351184346 1.0
0.2511574074074074 0.9585265327150954 0.9505409582689336 0.9667697063369397 1.0
0.2515432098765432 0.9585051546391753 0.9507731958762886 0.9667525773195876 1.0
0.251929012345679 0.9587416193914389 0.9507478081485302 0.9669932955131512 1.0
0.2523148148148148 0.9587203302373581 0.9509803921568627 0.9669762641898865 1.0
0.2527006172839506 0.9586990191017036 0.9509550851832731 0.966959215281363 1.0
0.25308641975308643 0.9586776859504132 0.9509297520661157 0.9669421487603306 1.0
0.2534722222222222 0.958656330749354 0.9509043927648578 0.9669250645994832 1.0
0.253858024691358 0.9586349534643226 0.9513960703205792 0.9669079627714581 1.0
0.2542438271604938 0.9588722193481635 0.9516295913088464 0.9671495085359545 1.0
0.2546296296296296 0.9591097308488613 0.9516045548654244 0.9671325051759835 1.0
0.2550154320987654 0.9590885551527706 0.9515794924909373 0.9671154842050751 1.0
0.2554012345679012 0.9595854922279793 0.9515544041450777 0.9670984455958549 1.0
0.25578703703703703 0.9595645412130638 0.9515292897874547 0.9670813893208916 1.0
0.2561728395061728 0.9595435684647303 0.9515041493775933 0.9670643153526971 1.0
0.25655864197530864 0.9595225739491438 0.9514789828749352 0.967047223663726 1.0
0.2569444444444444 0.9595015576323987 0.9517133956386293 0.9670301142263759 1.0
0.25733024691358025 0.9594805194805195 0.9516883116883117 0.967012987012987 1.0
0.25771604938271603 0.9594594594594594 0.9516632016632016 0.9672557172557172 1.0
0.25810185185185186 0.9596983879355174 0.9518980759230369 0.9672386895475819 1.0
0.25848765432098764 0.9596774193548387 0.9518730489073881 0.9672216441207075 1.0
0.25887345679012347 0.9596564289432588 0.9518479958355024 0.967725143154607 1.0
0.25925925925925924 0.9596354166666666 0.9518229166666666 0.9677083333333333 1.0
0.259645061728395 0.9598749348619072 0.9517978113600833 0.9676915059927045 1.0
0.26003086419753085 0.9598540145985401 0.9517726798748697 0.9676746611053181 1.0
0.26041666666666663 0.9598330725091289 0.9520083463745436 0.9676577986437142 1.0
0.26080246913580246 0.9598121085594989 0.9519832985386222 0.9676409185803758 1.0
0.26118827160493824 0.9600522193211488 0.951958224543081 0.9676240208877285 1.0
0.26157407407407407 0.9600313479623824 0.9519331243469175 0.96760710553814 1.0
0.26195987654320985 0.9600104547830632 0.9519079979090433 0.9675901725039205 1.0
0.2623456790123457 0.959989539748954 0.9518828451882845 0.9675732217573222 1.0
0.26273148148148145 0.9599686028257457 0.9518576661433804 0.967556253270539 1.0
0.2631172839506173 0.9599476439790576 0.9518324607329843 0.9675392670157068 1.0
0.26350308641975306 0.9599266631744369 0.9518072289156626 0.9675222629649031 1.0
0.2638888888888889 0.9599056603773585 0.9517819706498952 0.9675052410901468 1.0
0.26427469135802467 0.959884635553225 0.9517566858940745 0.967488201363398 1.0
0.2646604938271605 0.9598635886673662 0.9517313746065058 0.9674711437565582 1.0
0.2650462962962963 0.9598425196850394 0.9517060367454068 0.9674540682414698 1.0
0.26543209876543206 0.9600840336134454 0.9516806722689075 0.9676995798319328 1.0
0.2658179012345679 0.9600630583289543 0.9516552811350499 0.9679453494482396 1.0
0.26620370370370366 0.9600420609884333 0.9516298633017876 0.9681913774973712 1.0
0.2665895061728395 0.9600210415570752 0.9518674381904261 0.9681746449237244 1.0
0.2669753086419753 0.96 0.9521052631578948 0.9681578947368421 1.0
0.2673611111111111 0.9599789362822538 0.9520800421274355 0.9684044233807267 1.0
0.2677469135802469 0.9599578503688093 0.952054794520548 0.9683877766069547 1.0
0.2681327160493827 0.9599367422245652 0.9520295202952029 0.9683711122825513 1.0
0.2685185185185185 0.9601793248945147 0.9522679324894515 0.9683544303797469 1.0
0.2689043209876543 0.9604221635883905 0.9522427440633245 0.9683377308707124 1.0
0.2692901234567901 0.9604012671594508 0.9522175290390708 0.9683210137275607 1.0
0.26967592592592593 0.9603803486529319 0.9521922873745378 0.9683042789223455 1.0
0.2700617283950617 0.9603594080338267 0.9521670190274841 0.9682875264270613 1.0
0.27044753086419754 0.9603384452670545 0.9526705446853516 0.9685351665785299 1.0
0.2708333333333333 0.9603174603174603 0.9526455026455026 0.9687830687830687 1.0
0.27121913580246915 0.9602964531498147 0.9526204340921123 0.9687665431445209 1.0
0.2716049382716049 0.9602754237288136 0.9525953389830508 0.96875 1.0
0.2719907407407407 0.9602543720190779 0.9525702172760996 0.9689984101748808 1.0
0.27237654320987653 0.9602332979851538 0.9525450689289502 0.96898197242842 1.0
0.2727623456790123 0.9602122015915119 0.9525198938992042 0.9689655172413794 1.0
0.27314814814814814 0.9604564755838642 0.9524946921443737 0.9692144373673036 1.0
0.2735339506172839 0.9604354753053638 0.95246946362188 0.969198088157196 1.0
0.27391975308641975 0.9604144527098831 0.9524442082890542 0.9691817215727949 1.0
0.2743055555555555 0.9603934077618288 0.9526847421584264 0.9691653375863902 1.0
0.27469135802469136 0.9603723404255319 0.9526595744680851 0.9691489361702128 1.0
0.27507716049382713 0.9606173496540713 0.9529004789781799 0.9691325172964342 1.0
0.27546296296296297 0.9605963791267306 0.9528753993610224 0.9691160809371672 1.0
0.27584876543209874 0.9605753862546617 0.9531166755460841 0.9690996270644646 1.0
0.2762345679012346 0.9605543710021321 0.9530916844349681 0.9693496801705757 1.0
0.27662037037037035 0.9608 0.9530666666666666 0.9693333333333334 1.0
0.2770061728395062 0.9607790821771611 0.9530416221985059 0.9695837780149413 1.0
0.27739197530864196 0.9607581420181527 0.9530165509877202 0.9698344901227977 1.0
0.2777777777777778 0.9607371794871795 0.9532585470085471 0.9698183760683761 1.0
0.27816358024691357 0.9607161945483699 0.9532335649385355 0.9700694815606627 1.0
0.27854938271604934 0.9606951871657754 0.953475935828877 0.9703208556149733 1.0
0.2789351851851852 0.9606741573033708 0.9534510433386838 0.9703049759229535 1.0
0.27932098765432095 0.9609207708779444 0.9534261241970021 0.9702890792291221 1.0
0.2797067901234568 0.9608998393144081 0.9536689876807712 0.9702731655061596 1.0
0.28009259259259256 0.9608788853161844 0.9539121114683816 0.9705251875669882 1.0
0.2804783950617284 0.960857908847185 0.953887399463807 0.9705093833780161 1.0
0.28086419753086417 0.9608369098712446 0.953862660944206 0.9704935622317596 1.0
0.28125 0.9608158883521203 0.9538378958668814 0.9704777241009125 1.0
0.2816358024691358 0.9607948442534908 0.9538131041890441 0.9704618689581096 1.0
0.2820216049382716 0.9607737775389575 0.9543256313809779 0.9704459967759269 1.0
0.2824074074074074 0.960752688172043 0.9543010752688172 0.9704301075268817 1.0
0.2827932098765432 0.9607315761161915 0.9542764927380312 0.9704142011834319 1.0
0.283179012345679 0.9607104413347686 0.9542518837459634 0.9703982777179763 1.0
0.2835648148148148 0.9606892837910609 0.9542272482498654 0.970382337102854 1.0
0.2839506172839506 0.9606681034482759 0.9542025862068966 0.9703663793103449 1.0
0.2843364197530864 0.9606469002695418 0.954177897574124 0.9703504043126685 1.0
0.2847222222222222 0.9606256742179072 0.9541531823085221 0.9703344120819849 1.0
0.285108024691358 0.9608742579600648 0.9541284403669725 0.9703184025903939 1.0
0.2854938271604938 0.9608531317494601 0.9541036717062635 0.9703023758099352 1.0
0.2858796296296296 0.9611021069692058 0.9540788762830902 0.9702863317125878 1.0
0.2862654320987654 0.961081081081081 0.9540540540540541 0.9702702702702702 1.0
0.2866512345679012 0.961060032449973 0.9542996214169821 0.9702541914548405 1.0
0.28703703703703703 0.961038961038961 0.9545454545454546 0.9702380952380952 1.0
0.2874228395061728 0.961017866811045 0.9545208446128858 0.9704926908500271 1.0
0.28780864197530864 0.9609967497291441 0.9547670639219935 0.9704767063921993 1.0
0.2881944444444444 0.9609756097560975 0.9547425474254743 0.970460704607046 1.0
0.28858024691358025 0.9609544468546638 0.9547180043383948 0.9704446854663774 1.0
0.28896604938271603 0.9609332609875203 0.9549647314161693 0.9704286489419425 1.0
0.28935185185185186 0.9609120521172638 0.9549402823018458 0.9704125950054289 1.0
0.28973765432098764 0.9608908202064096 0.9551873981531777 0.9703965236284627 1.0
0.2901234567901234 0.9608695652173913 0.9554347826086956 0.9703804347826087 1.0
0.29050925925925924 0.9608482871125612 0.955410549211528 0.9703643284393693 1.0
0.290895061728395 0.9608269858541894 0.955658324265506 0.970620239390642 1.0
0.29128086419753085 0.9608056614044638 0.9556341861731084 0.9706042460533478 1.0
0.29166666666666663 0.9607843137254902 0.9556100217864923 0.9705882352941176 1.0
0.29205246913580246 0.9610354223433243 0.9555858310626703 0.9705722070844687 1.0
0.29243827160493824 0.9612868047982552 0.9555616139585605 0.9705561613958561 1.0
0.29282407407407407 0.96126568466994 0.955810147299509 0.9705400981996727 1.0
0.29320987654320985 0.9612445414847162 0.9557860262008734 0.9705240174672489 1.0
0.2935956790123457 0.9612233752048062 0.9557618787547788 0.9705079191698526 1.0
0.29398148148148145 0.9612021857923497 0.9560109289617487 0.9707650273224043 1.0
0.2943672839506173 0.9611809732094041 0.9562602515035539 0.9707490431930016 1.0
0.29475308641975306 0.9614332603938731 0.9565098468271335 0.9710065645514223 1.0
0.2951388888888889 0.9614121510673235 0.956759715380405 0.9709906951286261 1.0
0.29552469135802467 0.9613910186199343 0.9567360350492881 0.971248630887185 1.0
0.2959104938271605 0.9613698630136986 0.9567123287671233 0.9715068493150685 1.0
0.2962962962962963 0.9613486842105263 0.9566885964912281 0.9720394736842105 1.0
0.29668209876543206 0.9613274821722435 0.9566648381788261 0.9720241360394953 1.0
0.2970679012345679 0.9613062568605928 0.9569154774972558 0.9722832052689352 1.0
0.29745370370370366 0.9612850082372323 0.957166392092257 0.972267984623833 1.0
0.2978395061728395 0.9612637362637363 0.9571428571428572 0.9725274725274725 1.0
0.2982253086419753 0.9612424409015943 0.9571192963166575 0.9725123694337549 1.0
0.2986111111111111 0.9612211221122112 0.9570957095709571 0.9724972497249725 1.0
0.2989969135802469 0.961199779856907 0.9570720968629609 0.972757292239956 1.0
0.2993827160493827 0.9611784140969163 0.9570484581497798 0.9730176211453745 1.0
0.2997685185185185 0.9611570247933884 0.9570247933884297 0.9732782369146006 1.0
0.3001543209876543 0.9611356119073869 0.9572767364939361 0.9735391400220507 1.0
0.3005401234567901 0.9611141753998896 0.9572531715388858 0.9735245449531164 1.0
0.30092592592592593 0.9610927152317881 0.9572295805739515 0.9735099337748344 1.0
0.3013117283950617 0.9610712313638874 0.9574820541137493 0.9734953064605191 1.0
0.30169753086419754 0.9610497237569061 0.9574585635359116 0.9734806629834254 1.0
0.3020833333333333 0.961028192371476 0.9574350469872858 0.9734660033167496 1.0
0.30246913580246915 0.9610066371681416 0.9574115044247787 0.9734513274336283 1.0
0.3028549382716049 0.961261759822911 0.957387935805202 0.9734366353071389 1.0
0.3032407407407407 0.9612403100775194 0.9573643410852714 0.973421926910299 1.0
0.30362654320987653 0.961218836565097 0.9573407202216067 0.9736842105263158 1.0
0.3040123456790123 0.9611973392461197 0.9575942350332595 0.9736696230598669 1.0
0.30439814814814814 0.9611758180809762 0.9575707154742097 0.9739323349972269 1.0
0.3047839506172839 0.9611542730299667 0.9575471698113207 0.9739178690344062 1.0
0.30516975308641975 0.9611327040533038 0.9578012215435869 0.9739033870072182 1.0
0.3055555555555555 0.9611111111111111 0.9577777777777777 0.9738888888888889 1.0
0.30594135802469136 0.9610894941634242 0.9577543079488605 0.9738743746525848 1.0
0.30632716049382713 0.9610678531701891 0.9577308120133482 0.9738598442714127 1.0
0.30671296296296297 0.9610461880912632 0.9577072899276572 0.9738452977184195 1.0
0.30709876543209874 0.9610244988864143 0.9576837416481069 0.9738307349665924 1.0
0.3074845679012346 0.9610027855153204 0.958217270194986 0.9740947075208913 1.0
0.30787037037037035 0.9609810479375697 0.9581939799331104 0.9743589743589743 1.0
0.3082561728395062 0.9609592861126603 0.9581706636921361 0.9743446737311768 1.0
0.30864197530864196 0.9609375 0.9584263392857143 0.974609375 1.0
0.30902777777777773 0.9609156895589056 0.9584031267448353 0.9748743718592965 1.0
0.30941358024691357 0.9608938547486033 0.9583798882681565 0.9748603351955307 1.0
0.30979938271604934 0.9608719955282281 0.9583566238121856 0.9748462828395752 1.0
0.3101851851851852 0.9611297539149888 0.9586129753914989 0.9748322147651006 1.0
0.31057098765432095 0.9611080022383883 0.9588696138780078 0.9750979294907667 1.0
0.3109567901234568 0.9610862262038073 0.9588465845464725 0.975363941769317 1.0
0.31134259259259256 0.9610644257703082 0.9588235294117647 0.9753501400560224 1.0
0.3117283950617284 0.9613228699551569 0.9588004484304933 0.9756165919282511 1.0
0.31211419753086417 0.9613011777902412 0.9587773415591699 0.9756029164329781 1.0
0.3125 0.9612794612794613 0.9587542087542088 0.9755892255892256 1.0
0.3128858024691358 0.961257720381808 0.9587310499719259 0.9755755193711398 1.0
0.3132716049382716 0.9615168539325842 0.9587078651685393 0.9755617977528089 1.0
0.3136574074074074 0.961495222034851 0.9586846543001686 0.975548060708263 1.0
0.3140432098765432 0.9614735658042745 0.9589426321709786 0.9755343082114736 1.0
0.314429012345679 0.9617332583005065 0.9589195272931907 0.9755205402363534 1.0
0.31481481481481477 0.9617117117117117 0.9591779279279279 0.9755067567567568 1.0
0.3152006172839506 0.9616901408450704 0.9591549295774648 0.9754929577464789 1.0
0.3155864197530864 0.9616685456595265 0.9591319052987599 0.9754791431792559 1.0
0.3159722222222222 0.9616469261139312 0.9591088550479413 0.9754653130287648 1.0
0.316358024691358 0.9616252821670429 0.9590857787810384 0.975451467268623 1.0
0.3167438271604938 0.9616036137775268 0.9590626764539808 0.9754376058723885 1.0
0.3171296296296296 0.9615819209039548 0.9593220338983051 0.9754237288135593 1.0
0.3175154320987654 0.9618428490672697 0.9592990390050876 0.9754098360655737 1.0
0.3179012345679012 0.9618212669683258 0.9592760180995475 0.9756787330316742 1.0
0.31828703703703703 0.9617996604414262 0.9592529711375212 0.9759479343520091 1.0
0.3186728395061728 0.9617780294450736 0.9592298980747452 0.9759343148357871 1.0
0.31905864197530864 0.9617563739376771 0.9592067988668556 0.9762039660056657 1.0
0.3194444444444444 0.9620181405895691 0.9591836734693877 0.9764739229024944 1.0
0.31983024691358025 0.9619965967101531 0.9591605218377766 0.9764605785592739 1.0
0.32021604938271603 0.9619750283768445 0.9594211123723042 0.9764472190692395 1.0
0.32060185185185186 0.9619534355479841 0.9596819988642816 0.9764338444065872 1.0
0.32098765432098764 0.9619318181818182 0.9599431818181818 0.9764204545454546 1.0
0.3213734567901234 0.961910176236498 0.9602046617396248 0.9764070494599204 1.0
0.32175925925925924 0.9618885096700797 0.9601820250284414 0.9763936291240045 1.0
0.322145061728395 0.9621513944223108 0.9601593625498008 0.9763801935116676 1.0
0.32253086419753085 0.962129840546697 0.9601366742596811 0.9763667425968109 1.0
0.32291666666666663 0.9621082621082621 0.9601139601139601 0.9763532763532764 1.0
0.32330246913580246 0.9620866590649944 0.9603762827822121 0.9763397947548461 1.0
0.32368827160493824 0.962065031374786 0.9603536794067313 0.9766115231032516 1.0
0.32407407407407407 0.9620433789954338 0.9603310502283106 0.9768835616438356 1.0
0.32445987654320985 0.9620217018846373 0.9603083952027412 0.9768703597944032 1.0
0.3248456790123457 0.962 0.9602857142857143 0.9768571428571429 1.0
0.32523148148148145 0.961978273299028 0.9602630074328188 0.9771297884505432 1.0
0.3256172839506173 0.9619565217391305 0.9602402745995423 0.977116704805492 1.0
0.32600308641975306 0.9619347452776188 0.9602175157412708 0.9771036061820263 1.0
0.3263888888888889 0.9619129438717068 0.9601947308132875 0.97709049255441 1.0
0.32677469135802467 0.9618911174785101 0.9601719197707737 0.9770773638968482 1.0
0.3271604938271605 0.9618692660550459 0.9601490825688074 0.9773509174311926 1.0
0.3275462962962963 0.9618473895582329 0.9601262191623637 0.9776247848537005 1.0
0.32793209876543206 0.961825487944891 0.9601033295063146 0.9776119402985075 1.0
0.3283179012345679 0.9618035611717404 0.9603676048248133 0.977599080987938 1.0
0.32870370370370366 0.9617816091954023 0.960632183908046 0.9778735632183908 1.0
0.3290895061728395 0.9617596319723979 0.9606095457159287 0.9778608395629672 1.0
0.3294753086419753 0.9617376294591484 0.9605868814729575 0.9781357882623706 1.0
0.3298611111111111 0.9617156016119747 0.9605641911341393 0.9781232009211284 1.0
0.3302469135802469 0.9616935483870968 0.9605414746543779 0.9783986175115207 1.0
0.3306327160493827 0.961671469740634 0.960806916426513 0.978386167146974 1.0
0.3310185185185185 0.9616493656286044 0.9610726643598616 0.9783737024221453 1.0
0.3314043209876543 0.9616272360069245 0.9610502019619157 0.9783612233121755 1.0
0.3317901234567901 0.9616050808314087 0.9613163972286374 0.9783487297921478 1.0
0.33217592592592593 0.96158290005777 0.96158290005777 0.9786250722125939 1.0
0.3325617283950617 0.9615606936416184 0.9615606936416184 0.9786127167630058 1.0
0.33294753086419754 0.9615384615384616 0.9618276460381724 0.9788895315211105 1.0
0.3333333333333333 0.9615162037037037 0.9618055555555556 0.9788773148148148 1.0
0.3337191358024691 0.9614939200926462 0.9617834394904459 0.9788650839606253 1.0
0.3341049382716049 0.9614716106604867 0.9617612977983777 0.9788528389339514 1.0
0.3344907407407407 0.9614492753623188 0.9620289855072464 0.9788405797101449 1.0
0.33487654320987653 0.9617169373549884 0.9620069605568445 0.9788283062645011 1.0
0.3352623456790123 0.9616947185142194 0.9619849100406268 0.9791062100986652 1.0
0.33564814814814814 0.9616724738675958 0.9619628339140535 0.9790940766550522 1.0
0.3360339506172839 0.9616502033701336 0.9619407321324811 0.979081929110982 1.0
0.33641975308641975 0.9616279069767442 0.9619186046511627 0.9790697674418605 1.0
0.3368055555555555 0.9616055846422339 0.9618964514252473 0.9790575916230366 1.0
0.33719135802469136 0.9615832363213038 0.9618742724097789 0.9790454016298021 1.0
0.33757716049382713 0.9615608619685498 0.9618520675596971 0.9790331974373908 1.0
0.33796296296296297 0.9615384615384616 0.9618298368298368 0.9790209790209791 1.0
0.33834876543209874 0.9615160349854227 0.9620991253644315 0.9790087463556851 1.0
0.3387345679012346 0.9617852975495916 0.9620770128354725 0.9789964994165694 1.0
0.33912037037037035 0.9617629889083479 0.9623467600700525 0.978984238178634 1.0
0.3395061728395061 0.9617406542056075 0.9623247663551402 0.9789719626168224 1.0
0.33989197530864196 0.961718293395675 0.962302746931619 0.9789596727060199 1.0
0.34027777777777773 0.9616959064327485 0.962280701754386 0.9789473684210527 1.0
0.34066358024691357 0.9616734932709187 0.9622586307782329 0.9789350497366881 1.0
0.34104938271604934 0.9616510538641686 0.9625292740046838 0.9789227166276346 1.0
0.3414351851851852 0.9619214997070885 0.9625073227885179 0.9789103690685413 1.0
0.34182098765432095 0.9618991793669402 0.962778429073857 0.9788980070339977 1.0
0.3422067901234568 0.9618768328445748 0.9627565982404692 0.9788856304985337 1.0
0.34259259259259256 0.9618544600938967 0.9627347417840375 0.9788732394366197 1.0
0.3429783950617284 0.9618320610687023 0.9630064591896653 0.9788608338226659 1.0
0.34336419753086417 0.9618096357226792 0.9632784958871915 0.9788484136310224 1.0
0.34375 0.9617871840094062 0.9632569077013522 0.979129923574368 1.0
0.3441358024691358 0.9620588235294117 0.9635294117647059 0.9791176470588235 1.0
0.3445216049382716 0.9620364920541495 0.9635079458505003 0.9791053560918187 1.0
0.3449074074074074 0.9620141342756183 0.9637809187279152 0.9796819787985865 1.0
0.3452932098765432 0.9619917501473187 0.9640542133176193 0.9796700058927519 1.0
0.345679012345679 0.9622641509433962 0.9640330188679245 0.9796580188679245 1.0
0.34606481481481477 0.9622418879056047 0.9640117994100295 0.9796460176991151 1.0
0.3464506172839506 0.9625147579693034 0.9642857142857143 0.9796340023612751 1.0
0.3468364197530864 0.9627879503839338 0.964264619019492 0.9796219728292971 1.0
0.3472222222222222 0.9627659574468085 0.9642434988179669 0.9796099290780141 1.0
0.347608024691358 0.9627439384979303 0.9642223536369012 0.9795978710821999 1.0
0.3479938271604938 0.9627218934911242 0.9642011834319527 0.979585798816568 1.0
0.3483796296296296 0.9626998223801065 0.9641799881586738 0.9795737122557726 1.0
0.3487654320987654 0.9626777251184834 0.9641587677725119 0.9795616113744076 1.0
0.3491512345679012 0.9626556016597511 0.9641375222288086 0.9795494961470065 1.0
0.34953703703703703 0.9626334519572953 0.9641162514827996 0.9795373665480427 1.0
0.3499228395061728 0.9629080118694362 0.9640949554896142 0.9795252225519288 1.0
0.35030864197530864 0.9628859857482185 0.9640736342042755 0.9798099762470309 1.0
0.3506944444444444 0.9634581105169341 0.9640522875816994 0.9803921568627451 1.0
0.35108024691358025 0.963436385255648 0.9643281807372176 0.9803804994054697 1.0
0.35146604938271603 0.9634146341463414 0.9643069601427722 0.9803688280785247 1.0
0.35185185185185186 0.9636904761904762 0.9645833333333333 0.9803571428571428 1.0
0.35223765432098764 0.9636688505062537 0.964562239428231 0.9806432400238237 1.0
0.3526234567901234 0.9639451728247914 0.9648390941597139 0.9806317044100119 1.0
0.35300925925925924 0.964221824686941 0.9648181276088252 0.9806201550387597 1.0
0.353395061728395 0.964200477326969 0.9647971360381862 0.9806085918854416 1.0
0.35378086419753085 0.9641791044776119 0.9650746268656717 0.9805970149253731 1.0
0.35416666666666663 0.96415770609319 0.9650537634408602 0.9805854241338112 1.0
0.35455246913580246 0.9644351464435147 0.9650328750747161 0.9808726838015541 1.0
0.35493827160493824 0.9644138755980861 0.965011961722488 0.9808612440191388 1.0
0.35532407407407407 0.964392579293836 0.9649910233393177 0.981149012567325 1.0
0.35570987654320985 0.9643712574850299 0.9649700598802395 0.9811377245508982 1.0
0.3560956790123457 0.9643499101258238 0.9652486518873576 0.981426003594967 1.0
0.35648148148148145 0.9643285371702638 0.9652278177458034 0.9814148681055156 1.0
0.3568672839506173 0.9643071385722856 0.9652069586082783 0.9817036592681464 1.0
0.35725308641975306 0.9642857142857143 0.9651860744297719 0.9816926770708283 1.0
0.3576388888888889 0.9645645645645645 0.9651651651651652 0.9822822822822823 1.0
0.35802469135802467 0.96484375 0.9654447115384616 0.9822716346153846 1.0
0.35841049382716045 0.9648226097414312 0.965423932651834 0.9822609741431149 1.0
0.3587962962962963 0.9648014440433214 0.9657039711191335 0.9822503008423586 1.0
0.35918209876543206 0.964780252859723 0.9656833232992174 0.9822396146899458 1.0
0.3595679012345679 0.9647590361445784 0.9656626506024096 0.9822289156626506 1.0
0.35995370370370366 0.9647377938517179 0.9659433393610609 0.982218203737191 1.0
0.3603395061728395 0.9647165259348612 0.9659227985524729 0.9822074788902292 1.0
0.3607253086419753 0.9646952323476162 0.9659022329511164 0.9821967410983705 1.0
0.3611111111111111 0.9646739130434783 0.9658816425120773 0.9821859903381642 1.0
0.3614969135802469 0.9646525679758308 0.9658610271903323 0.9821752265861027 1.0
0.3618827160493827 0.9646311970979444 0.966142684401451 0.9821644498186215 1.0
0.3622685185185185 0.9646098003629764 0.9661222020568663 0.9821536600120992 1.0
0.3626543209876543 0.964588377723971 0.9664043583535109 0.9821428571428571 1.0
0.3630401234567901 0.9645669291338582 0.9663840096910963 0.9821320411871592 1.0
0.36342592592592593 0.9648484848484848 0.9663636363636363 0.9821212121212122 1.0
0.3638117283950617 0.9651303820497271 0.9663432383262583 0.9821103699211643 1.0
0.3641975308641975 0.9651092233009708 0.9663228155339806 0.9820995145631068 1.0
0.3645833333333333 0.9650880388585307 0.9663023679417122 0.9820886460230722 1.0
0.3649691358024691 0.9650668286755771 0.9662818955042527 0.9820777642770352 1.0
0.3653549382716049 0.9650455927051672 0.9665653495440729 0.9820668693009118 1.0
0.3657407407407407 0.9650243309002433 0.9668491484184915 0.9820559610705596 1.0
0.36612654320987653 0.9650030432136336 0.9668289713937919 0.9820450395617772 1.0
0.3665123456790123 0.9652862362971986 0.9668087697929354 0.9820341047503045 1.0
0.36689814814814814 0.9652650822669104 0.9667885435709933 0.982023156611822 1.0
0.3672839506172839 0.9652439024390244 0.9667682926829269 0.9820121951219513 1.0
0.36766975308641975 0.9652226967663209 0.9667480170835876 0.9820012202562538 1.0
0.3680555555555555 0.9652014652014652 0.9667277167277167 0.9819902319902319 1.0
0.36844135802469136 0.9651802076970067 0.966707391569945 0.981979230299328 1.0
0.36882716049382713 0.9654645476772616 0.9666870415647921 0.9819682151589242 1.0
0.36921296296296297 0.9654434250764526 0.9666666666666667 0.9819571865443425 1.0
0.36959876543209874 0.965422276621787 0.9666462668298653 0.9822521419828641 1.0
0.3699845679012346 0.9654011022657685 0.9666258420085732 0.9822412737293326 1.0
0.37037037037037035 0.9653799019607843 0.9666053921568627 0.9822303921568627 1.0
0.3707561728395061 0.9653586756591048 0.9665849172286941 0.9822194972409565 1.0
0.37114197530864196 0.9653374233128834 0.9665644171779141 0.9822085889570552 1.0
0.37152777777777773 0.965316144874156 0.9665438919582566 0.9821976672805403 1.0
0.37191358024691357 0.9652948402948403 0.9665233415233415 0.9821867321867321 1.0
0.37229938271604934 0.9652735095267363 0.9665027658266748 0.9821757836508912 1.0
0.3726851851851852 0.9652521525215252 0.9664821648216482 0.9821648216482165 1.0
0.37307098765432095 0.9652307692307692 0.9667692307692307 0.9821538461538462 1.0
0.3734567901234568 0.9652093596059114 0.9667487684729064 0.9821428571428571 1.0
0.37384259259259256 0.9651879235982748 0.966728280961183 0.982131854590265 1.0
0.3742283950617284 0.9651664611590629 0.966707768187423 0.9821208384710234 1.0
0.37461419753086417 0.9654534238124615 0.9666872301048736 0.9821098087600246 1.0
0.375 0.9654320987654321 0.9669753086419753 0.9824074074074074 1.0
0.3753858024691358 0.9657195799876467 0.9669549104385423 0.9823965410747375 1.0
0.3757716049382716 0.965698393077874 0.9669344870210136 0.9823856613102596 1.0
0.3761574074074074 0.9656771799628943 0.9672232529375386 0.9823747680890538 1.0
0.3765432098765432 0.9659653465346535 0.9672029702970297 0.9823638613861386 1.0
0.376929012345679 0.9659442724458205 0.9671826625386997 0.9823529411764705 1.0
0.37731481481481477 0.9659231722428748 0.9674721189591078 0.9823420074349443 1.0
0.3777006172839506 0.9659020458772474 0.967451952882827 0.9826410415375078 1.0
0.3780864197530864 0.9658808933002482 0.9674317617866005 0.9826302729528535 1.0
0.3784722222222222 0.9658597144630664 0.9674115456238361 0.9826194909993793 1.0
0.378858024691358 0.9661490683229814 0.9677018633540373 0.9829192546583851 1.0
0.3792438271604938 0.9661280298321939 0.9679925419515227 0.9829086389061529 1.0
0.3796296296296296 0.9661069651741293 0.9682835820895522 0.9828980099502488 1.0
0.3800154320987654 0.9663970130678282 0.9682638456751711 0.9831985065339142 1.0
0.3804012345679012 0.9663760896637609 0.9682440846824408 0.9831880448318805 1.0
0.38078703703703703 0.9663551401869159 0.9682242990654205 0.983177570093458 1.0
0.3811728395061728 0.9663341645885287 0.9682044887780549 0.9831670822942643 1.0
0.38155864197530864 0.966313162819713 0.9681846537741734 0.9831565814098565 1.0
0.3819444444444444 0.9662921348314607 0.9681647940074907 0.9831460674157303 1.0
0.38233024691358025 0.9662710805746408 0.9681449094316052 0.9831355402873204 1.0
0.38271604938271603 0.9665625 0.968125 0.983125 1.0
0.3831018518518518 0.966541588492808 0.9681050656660413 0.9831144465290806 1.0
0.38348765432098764 0.9665206508135169 0.9680851063829787 0.9831038798498123 1.0
0.3838734567901234 0.9664996869129618 0.9680651221039449 0.9830932999373826 1.0
0.38425925925925924 0.9664786967418546 0.968358395989975 0.9830827067669173 1.0
0.384645061728395 0.9664576802507837 0.9686520376175548 0.9830721003134796 1.0
0.38503086419753085 0.9664366373902133 0.9689460476787954 0.9830614805520702 1.0
0.38541666666666663 0.9664155681104833 0.9692404268675455 0.9830508474576272 1.0
0.38580246913580246 0.9663944723618091 0.969535175879397 0.9830402010050251 1.0
0.38618827160493824 0.9663733500942804 0.9695160276555626 0.983029541169076 1.0
0.38657407407407407 0.9663522012578616 0.9694968553459119 0.9830188679245283 1.0
0.38695987654320985 0.9663310258023914 0.9694776589049717 0.9830081812460667 1.0
0.3873456790123457 0.9663098236775819 0.9694584382871536 0.9829974811083123 1.0
0.38773148148148145 0.9662885948330183 0.9694391934467549 0.9829867674858223 1.0
0.3881172839506173 0.9662673392181589 0.9694199243379571 0.9829760403530895 1.0
0.38850308641975306 0.9662460567823344 0.9694006309148265 0.9829652996845426 1.0
0.38888888888888884 0.9662247474747475 0.9693813131313131 0.9829545454545454 1.0
0.38927469135802467 0.9665192672141504 0.9693619709412508 0.9829437776373974 1.0
0.38966049382716045 0.9664981036662452 0.9693426042983565 0.9829329962073325 1.0
0.3900462962962963 0.9667931688804554 0.969639468690702 0.9829222011385199 1.0
0.39043209876543206 0.9667721518987342 0.9696202531645569 0.9829113924050633 1.0
0.3908179012345679 0.9667511082963901 0.9696010132995567 0.9829005699810006 1.0
0.39120370370370366 0.9667300380228137 0.9695817490494296 0.9828897338403042 1.0
0.3915895061728395 0.966708941027267 0.9695624603677869 0.9828788839568802 1.0
0.3919753086419753 0.9666878172588832 0.9695431472081218 0.9831852791878173 1.0
0.3923611111111111 0.9666666666666667 0.9695238095238096 0.9831746031746031 1.0
0.3927469135802469 0.9669631512071156 0.9695044472681067 0.9831639135959339 1.0
0.3931327160493827 0.9669421487603306 0.9698029243483789 0.9831532104259377 1.0
0.3935185185185185 0.9672391857506362 0.9697837150127226 0.9831424936386769 1.0
0.3939043209876543 0.9675366008911521 0.9697644812221515 0.9834500318268619 1.0
0.3942901234567901 0.967515923566879 0.9697452229299363 0.9834394904458599 1.0
0.39467592592592593 0.9674952198852772 0.9697259400892289 0.9837476099426387 1.0
0.3950617283950617 0.9674744897959183 0.9697066326530612 0.9837372448979592 1.0
0.3954475308641975 0.967453733248245 0.9700063816209317 0.9837268666241226 1.0
0.3958333333333333 0.9674329501915708 0.9699872286079183 0.9837164750957854 1.0
0.3962191358024691 0.9677316293929712 0.9699680511182108 0.98370607028754 1.0
0.3966049382716049 0.9680306905370843 0.9699488491048593 0.9836956521739131 1.0
0.3969907407407407 0.9680102367242482 0.9702495201535508 0.9836852207293666 1.0
0.39737654320987653 0.967989756722151 0.9702304737516005 0.9836747759282971 1.0
0.3977623456790123 0.9679692504804612 0.970211402946829 0.9836643177450353 1.0
0.39814814814814814 0.967948717948718 0.9701923076923077 0.9839743589743589 1.0
0.3985339506172839 0.967928159076331 0.9701731879409878 0.9839640795381654 1.0
0.39891975308641975 0.9679075738125802 0.9701540436456996 0.9839537869062901 1.0
0.3993055555555555 0.9678869621066153 0.9701348747591522 0.9839434810533076 1.0
0.39969135802469136 0.967866323907455 0.9701156812339332 0.9839331619537275 1.0
0.40007716049382713 0.9678456591639871 0.9700964630225081 0.9839228295819936 1.0
0.40046296296296297 0.9678249678249679 0.9703989703989704 0.9839124839124839 1.0
0.40084876543209874 0.9678042498390212 0.9703799098518996 0.9839021249195107 1.0
0.4012345679012346 0.9677835051546392 0.970360824742268 0.9838917525773195 1.0
0.40162037037037035 0.9680851063829787 0.970341715022566 0.9842037395228884 1.0
0.4020061728395061 0.9680645161290322 0.9703225806451613 0.9841935483870968 1.0
0.40239197530864196 0.9680438992898645 0.9703034215622982 0.9841833440929632 1.0
0.40277777777777773 0.9680232558139535 0.9702842377260982 0.9844961240310077 1.0
0.40316358024691357 0.9680025856496445 0.9702650290885585 0.9848093083387202 1.0
0.40354938271604934 0.9679818887451488 0.9702457956015524 0.9847994825355757 1.0
0.4039351851851852 0.9679611650485437 0.9702265372168285 0.9851132686084142 1.0
0.40432098765432095 0.967940414507772 0.9702072538860104 0.9851036269430051 1.0
0.4047067901234568 0.9679196370706417 0.9701879455605963 0.9850939727802981 1.0
0.40509259259259256 0.9682230869001297 0.9701686121919585 0.9850843060959793 1.0
0.4054783950617284 0.9685269305645685 0.9701492537313433 0.9850746268656716 1.0
0.40586419753086417 0.9685064935064935 0.9701298701298702 0.9850649350649351 1.0
0.40625 0.9684860298895387 0.9701104613385315 0.9853801169590644 1.0
0.4066358024691358 0.9684655396618985 0.9700910273081924 0.985370611183355 1.0
0.4070216049382716 0.968445022771633 0.9700715679895902 0.9856864020819779 1.0
0.4074074074074074 0.9684244791666666 0.9700520833333334 0.9856770833333334 1.0
0.40779320987654316 0.968729641693811 0.9700325732899023 0.9856677524429968 1.0
0.408179012345679 0.9687092568448501 0.970013037809648 0.9856584093872229 1.0
0.40856481481481477 0.9686888454011742 0.9699934768427919 0.9859752120026093 1.0
0.4089506172839506 0.9686684073107049 0.9699738903394256 0.9859660574412533 1.0
0.4093364197530864 0.968647942521228 0.9699542782495101 0.9862834748530372 1.0
0.4097222222222222 0.9686274509803922 0.9702614379084967 0.9862745098039216 1.0
0.410108024691358 0.9686069326357096 0.9705689993459777 0.9862655330281229 1.0
0.4104938271604938 0.9685863874345549 0.9705497382198953 0.9865837696335078 1.0
0.4108796296296296 0.9685658153241651 0.9705304518664047 0.9865749836280289 1.0
0.4112654320987654 0.9685452162516383 0.9708387942332897 0.9865661861074705 1.0
0.4116512345679012 0.9685245901639344 0.9708196721311475 0.9865573770491803 1.0
0.41203703703703703 0.968503937007874 0.9708005249343832 0.9865485564304461 1.0
0.4124228395061728 0.968811556139199 0.9707813525935653 0.9865397242284963 1.0
0.41280864197530864 0.9687910643889619 0.9707621550591328 0.9865308804204993 1.0
0.4131944444444444 0.9687705456936226 0.9707429322813939 0.9865220249835635 1.0
0.4135802469135802 0.96875 0.9707236842105263 0.9865131578947368 1.0
0.41396604938271603 0.9687294272547728 0.9710335747202107 0.9865042791310072 1.0
0.4143518518518518 0.969038208168643 0.9710144927536232 0.9864953886693018 1.0
0.41473765432098764 0.9690177982860909 0.970995385629532 0.9864864864864865 1.0
0.4151234567901234 0.9696569920844327 0.9709762532981531 0.9864775725593667 1.0
0.41550925925925924 0.9696369636963696 0.970957095709571 0.9864686468646865 1.0
0.415895061728395 0.9699471598414795 0.9712681638044914 0.9864597093791282 1.0
0.41628086419753085 0.9702577660277594 0.9715796430931923 0.9864507600793126 1.0
0.41666666666666663 0.9702380952380952 0.9715608465608465 0.986441798941799 1.0
0.41705246913580246 0.9702183984116479 0.971872931833223 0.986432825943084 1.0
0.41743827160493824 0.9701986754966887 0.9721854304635762 0.9864238410596027 1.0
0.41782407407407407 0.9701789264413518 0.9721669980119284 0.986414844267727 1.0
0.41820987654320985 0.9701591511936339 0.9721485411140584 0.9864058355437666 1.0
0.4185956790123457 0.9701393497013935 0.9721300597213006 0.9863968148639681 1.0
0.41898148148148145 0.9701195219123506 0.9721115537848606 0.9863877822045153 1.0
0.4193672839506173 0.9700996677740864 0.9720930232558139 0.9863787375415283 1.0
0.41975308641975306 0.9704122340425532 0.9720744680851063 0.9863696808510638 1.0
0.42013888888888884 0.9707252162341983 0.9720558882235529 0.9863606121091151 1.0
0.42052469135802467 0.9707057256990679 0.9720372836218375 0.9863515312916112 1.0
0.42091049382716045 0.9706862091938707 0.972018654230513 0.986342438374417 1.0
0.4212962962962963 0.971 0.9723333333333334 0.9863333333333333 1.0
0.42168209876543206 0.9709806537691794 0.9723148765843896 0.986324216144096 1.0
0.4220679012345679 0.9709612817089452 0.9722963951935915 0.9863150867823764 1.0
0.42245370370370366 0.9712758851035405 0.9722778891115564 0.9863059452237809 1.0
0.4228395061728395 0.9712566844919787 0.9725935828877005 0.9862967914438503 1.0
0.4232253086419753 0.9712374581939799 0.9725752508361204 0.9862876254180603 1.0
0.4236111111111111 0.9712182061579652 0.9728915662650602 0.9862784471218207 1.0
0.4239969135802469 0.9715338245144005 0.9728734092431346 0.9862692565304756 1.0
0.4243827160493827 0.971514745308311 0.9728552278820375 0.9862600536193029 1.0
0.4247685185185185 0.971495640509725 0.9728370221327968 0.9862508383635145 1.0
0.4251543209876543 0.9714765100671141 0.9728187919463087 0.986241610738255 1.0
0.4255401234567901 0.9717931497649429 0.9728005372733378 0.986232370718603 1.0
0.42592592592592593 0.9721102150537635 0.9727822580645161 0.9865591397849462 1.0
0.4263117283950617 0.9720914593140552 0.972763954270343 0.9865501008742434 1.0
0.4266975308641975 0.9720726783310901 0.9727456258411844 0.9865410497981157 1.0
0.4270833333333333 0.9720538720538721 0.9727272727272728 0.9865319865319865 1.0
0.4274691358024691 0.9720350404312669 0.9730458221024259 0.9865229110512129 1.0
0.4278549382716049 0.9723533378287256 0.9733648010788941 0.9865138233310856 1.0
0.4282407407407407 0.9723346828609987 0.9733468286099866 0.9865047233468286 1.0
0.42862654320987653 0.9726536124240378 0.9733288318703579 0.986495611073599 1.0
0.4290123456790123 0.9726351351351351 0.9733108108108108 0.9864864864864865 1.0
0.42939814814814814 0.9726166328600405 0.9732927653820149 0.9864773495605138 1.0
0.4297839506172839 0.9725981055480379 0.9736129905277402 0.986468200270636 1.0
0.43016975308641975 0.9725795531482735 0.9739336492890995 0.98645903859174 1.0
0.4305555555555555 0.9725609756097561 0.9739159891598916 0.986449864498645 1.0
0.43094135802469136 0.9728813559322034 0.9738983050847457 0.9864406779661017 1.0
0.43132716049382713 0.9728629579375848 0.9738805970149254 0.9864314789687924 1.0
0.43171296296296297 0.9728445349626612 0.9738628649015615 0.9864222674813307 1.0
0.43209876543209874 0.9728260869565217 0.9741847826086957 0.9864130434782609 1.0
0.4324845679012345 0.972807613868117 0.9741672331747111 0.9864038069340585 1.0
0.43287037037037035 0.9727891156462585 0.9741496598639455 0.9863945578231292 1.0
0.4332561728395061 0.9727705922396188 0.9741320626276379 0.9863852961198094 1.0
0.43364197530864196 0.9730926430517711 0.9741144414168937 0.986716621253406 1.0
0.43402777777777773 0.9730743012951601 0.9744376278118609 0.9867075664621677 1.0
0.43441358024691357 0.973055934515689 0.9747612551159618 0.9866984993178718 1.0
0.43479938271604934 0.9733788395904437 0.9750853242320819 0.9866894197952218 1.0
0.4351851851851852 0.9733606557377049 0.975068306010929 0.9866803278688525 1.0
0.43557098765432095 0.9733424470266575 0.9750512645249487 0.9866712235133288 1.0
0.4359567901234568 0.9733242134062927 0.9753761969904241 0.9866621067031464 1.0
0.43634259259259256 0.973305954825462 0.9753593429158111 0.9866529774127311 1.0
0.4367283950617284 0.9732876712328767 0.9753424657534246 0.9866438356164383 1.0
0.43711419753086417 0.9736120630568883 0.9753255654557916 0.9866346812885538 1.0
0.4375 0.9735939643347051 0.9753086419753086 0.9866255144032922 1.0
0.4378858024691358 0.9739190116678106 0.9756348661633494 0.9866163349347975 1.0
0.43827160493827155 0.9739010989010989 0.9756181318681318 0.9866071428571429 1.0
0.4386574074074074 0.9738831615120275 0.9756013745704467 0.98659793814433 1.0
0.43904320987654316 0.9738651994497937 0.9755845942228336 0.9865887207702888 1.0
0.439429012345679 0.9741913282863042 0.9755677907777013 0.9865794907088782 1.0
0.43981481481481477 0.9745179063360881 0.9755509641873278 0.9869146005509641 1.0
0.4402006172839506 0.974500344589938 0.9755341144038594 0.9869055823569952 1.0
0.4405864197530864 0.9748275862068966 0.9755172413793104 0.9868965517241379 1.0
0.4409722222222222 0.9748102139406487 0.9755003450655625 0.9868875086266391 1.0
0.441358024691358 0.974792817679558 0.9754834254143646 0.986878453038674 1.0
0.4417438271604938 0.974775397373877 0.9754664823773325 0.9872149274360746 1.0
0.4421296296296296 0.9747579529737206 0.9754495159059474 0.9872060857538036 1.0
0.4425154320987654 0.9747404844290657 0.975432525951557 0.9871972318339101 1.0
0.4429012345679012 0.9750692520775623 0.975415512465374 0.9871883656509696 1.0
0.44328703703703703 0.975051975051975 0.9753984753984754 0.9871794871794872 1.0
0.4436728395061728 0.9750346740638003 0.9753814147018031 0.9871705963938974 1.0
0.44405864197530864 0.9750173490631506 0.9753643303261624 0.9875086745315753 1.0
0.4444444444444444 0.975 0.9753472222222223 0.9875 1.0
0.4448302469135802 0.9753300903405142 0.9753300903405142 0.9874913134120917 1.0
0.44521604938271603 0.9756606397774688 0.9753129346314325 0.9874826147426982 1.0
0.4456018518518518 0.9756437021572721 0.9752957550452331 0.9874739039665971 1.0
0.44598765432098764 0.9756267409470752 0.9752785515320335 0.9874651810584958 1.0
0.4463734567901234 0.975609756097561 0.975609756097561 0.9874564459930314 1.0
0.44675925925925924 0.9755927475592747 0.9755927475592747 0.9874476987447699 1.0
0.447145061728395 0.9755757152826239 0.9755757152826239 0.9874389392882066 1.0
0.44753086419753085 0.9755586592178771 0.9755586592178771 0.9874301675977654 1.0
0.44791666666666663 0.9755415793151643 0.9758909853249476 0.9874213836477987 1.0
0.44830246913580246 0.9758741258741259 0.9758741258741259 0.9874125874125874 1.0
0.44868827160493824 0.9758572428271518 0.9758572428271518 0.9874037788663401 1.0
0.44907407407407407 0.9758403361344538 0.9758403361344538 0.9873949579831933 1.0
0.44945987654320985 0.975823405746321 0.975823405746321 0.9873861247372109 1.0
0.4498456790123457 0.9758064516129032 0.9758064516129032 0.9873772791023843 1.0
0.45023148148148145 0.9757894736842105 0.976140350877193 0.9873684210526316 1.0
0.4506172839506173 0.9757724719101124 0.976123595505618 0.9873595505617978 1.0
0.45100308641975306 0.9764581869290232 0.9761068165846802 0.9877020379479972 1.0
0.45138888888888884 0.9764416315049227 0.9760900140646976 0.9880450070323488 1.0
0.45177469135802467 0.9764250527797326 0.976073187895848 0.988036593947924 1.0
0.45216049382716045 0.9764084507042253 0.976056338028169 0.9883802816901408 1.0
0.4525462962962963 0.9767441860465116 0.9760394644115574 0.9883720930232558 1.0
0.45293209876543206 0.9767277856135402 0.9760225669957687 0.9883638928067701 1.0
0.4533179012345679 0.976711362032463 0.9760056457304164 0.9883556810162315 1.0
0.45370370370370366 0.97704802259887 0.9759887005649718 0.9883474576271186 1.0
0.4540895061728395 0.9773851590106007 0.9759717314487633 0.988339222614841 1.0
0.4544753086419753 0.9773691654879774 0.9759547383309759 0.9883309759547383 1.0
0.4548611111111111 0.9777070063694268 0.9759377211606511 0.9883227176220807 1.0
0.4552469135802469 0.9780453257790368 0.9759206798866855 0.988314447592068 1.0
0.4556327160493827 0.9780297661233168 0.9762579730687456 0.9886605244507441 1.0
0.4560185185185185 0.9780141843971631 0.9765957446808511 0.9890070921985815 1.0
0.4564043209876543 0.9779985805535841 0.9765791341376863 0.988999290276792 1.0
0.4567901234567901 0.9779829545454546 0.9765625 0.9889914772727273 1.0
0.4571759259259259 0.9783226723525231 0.976545842217484 0.9889836531627576 1.0
0.4575617283950617 0.9783072546230441 0.9765291607396871 0.9889758179231863 1.0
0.4579475308641975 0.9782918149466192 0.9768683274021353 0.9889679715302491 1.0
0.4583333333333333 0.9782763532763533 0.9768518518518519 0.988960113960114 1.0
0.4587191358024691 0.9786172487526729 0.9768353528153956 0.9889522451888809 1.0
0.4591049382716049 0.978601997146933 0.9768188302425107 0.988944365192582 1.0
0.4594907407407407 0.9785867237687366 0.976802284082798 0.9889364739471805 1.0
0.45987654320987653 0.9785714285714285 0.9767857142857143 0.9889285714285714 1.0
0.4602623456790123 0.9785561115082202 0.9767691208005719 0.9889206576125804 1.0
0.46064814814814814 0.978898426323319 0.9767525035765379 0.9889127324749643 1.0
0.4610339506172839 0.9788833214030065 0.9767358625626342 0.9889047959914101 1.0
0.46141975308641975 0.9795845272206304 0.9767191977077364 0.9888968481375359 1.0
0.4618055555555555 0.9795698924731183 0.9767025089605734 0.9888888888888889 1.0
0.46219135802469136 0.9795552367288379 0.9766857962697274 0.9888809182209469 1.0
0.46257716049382713 0.9795405599425699 0.9766690595836325 0.988872936109117 1.0
0.4629629629629629 0.9795258620689655 0.9766522988505747 0.9888649425287356 1.0
0.46334876543209874 0.9798705966930266 0.9766355140186916 0.9888569374550683 1.0
0.4637345679012345 0.9802158273381295 0.9766187050359713 0.9888489208633093 1.0
0.46412037037037035 0.9802015838732901 0.9766018718502519 0.9888408927285817 1.0
0.4645061728395061 0.9805475504322767 0.9765850144092219 0.9888328530259366 1.0
0.46489197530864196 0.9805335255948089 0.9765681326604182 0.9888248017303533 1.0
0.46527777777777773 0.9805194805194806 0.9765512265512265 0.9888167388167388 1.0
0.46566358024691357 0.9805054151624548 0.9765342960288809 0.9888086642599277 1.0
0.46604938271604934 0.9804913294797688 0.9765173410404624 0.9891618497109826 1.0
0.4664351851851852 0.9804772234273319 0.9765003615328995 0.9891540130151844 1.0
0.46682098765432095 0.9808248914616498 0.9764833574529667 0.9891461649782923 1.0
0.4672067901234568 0.9808110065170167 0.9768283852280956 0.9891383055756698 1.0
0.46759259259259256 0.9807971014492753 0.9768115942028985 0.9891304347826086 1.0
0.4679783950617284 0.9807831762146483 0.9767947788252357 0.9891225525743292 1.0
0.46836419753086417 0.9807692307692307 0.97677793904209 0.9891146589259797 1.0
0.46875 0.9807552650689906 0.9771241830065359 0.9891067538126361 1.0
0.4691358024691358 0.9811046511627907 0.9774709302325582 0.9890988372093024 1.0
0.46952160493827155 0.9810909090909091 0.9774545454545455 0.9894545454545455 1.0
0.4699074074074074 0.9810771470160117 0.977802037845706 0.9894468704512372 1.0
0.47029320987654316 0.9814275309541151 0.9777858703568827 0.9894391842680262 1.0
0.470679012345679 0.9814139941690962 0.978134110787172 0.9897959183673469 1.0
0.47106481481481477 0.9814004376367614 0.9781181619256017 0.9897884755652808 1.0
0.4714506172839506 0.9817518248175182 0.9781021897810219 0.9897810218978103 1.0
0.4718364197530864 0.9817384952520087 0.9780861943024105 0.9897735573411249 1.0
0.4722222222222222 0.9817251461988304 0.9784356725146199 0.9897660818713451 1.0
0.472608024691358 0.9817117776152158 0.9784198975859546 0.9897585954645208 1.0
0.4729938271604938 0.9816983894582724 0.9784040995607614 0.9897510980966325 1.0
0.4733796296296296 0.982051282051282 0.9791208791208791 0.9897435897435898 1.0
0.4737654320987654 0.9820381231671554 0.9791055718475073 0.9897360703812317 1.0
0.4741512345679012 0.9820249449743214 0.979457079970653 0.9897285399853265 1.0
0.47453703703703703 0.9820117474302497 0.9798091042584435 0.9897209985315712 1.0
0.4749228395061728 0.9823659074210139 0.9797942689199118 0.9897134459955915 1.0
0.47530864197530864 0.9823529411764705 0.9797794117647058 0.9897058823529412 1.0
0.4756944444444444 0.9823399558498896 0.9797645327446652 0.9896983075791023 1.0
0.4760802469135802 0.9823269513991163 0.9801178203240059 0.9896907216494846 1.0
0.47646604938271603 0.9823139277818718 0.9801031687546058 0.9896831245394252 1.0
0.4768518518518518 0.9826696165191741 0.9800884955752213 0.9896755162241888 1.0
0.47723765432098764 0.9826568265682657 0.9800738007380074 0.9896678966789668 1.0
0.4776234567901234 0.9826440177252584 0.9800590841949779 0.9896602658788775 1.0
0.47800925925925924 0.9826311899482632 0.9800443458980045 0.9896526237989652 1.0
0.478395061728395 0.9826183431952663 0.9800295857988166 0.9896449704142012 1.0
0.47878086419753085 0.9826054774241303 0.9800148038490007 0.9896373056994818 1.0
0.47916666666666663 0.9825925925925926 0.98 0.9896296296296296 1.0
0.47955246913580246 0.9825796886582654 0.9799851742031134 0.9896219421793921 1.0
0.47993827160493824 0.982566765578635 0.9799703264094956 0.9896142433234422 1.0
0.48032407407407407 0.9825538233110617 0.9806978470675576 0.9896065330363771 1.0
0.48070987654320985 0.9825408618127786 0.9806835066864784 0.9895988112927192 1.0
0.4810956790123457 0.9825278810408922 0.9806691449814127 0.9895910780669145 1.0
0.48148148148148145 0.9825148809523809 0.9806547619047619 0.9895833333333334 1.0
0.48186728395061723 0.9825018615040954 0.9806403574087863 0.9895755770662695 1.0
0.48225308641975306 0.982488822652757 0.9809985096870343 0.9895678092399404 1.0
0.48263888888888884 0.982475764354959 0.9809843400447428 0.9895600298284862 1.0
0.48302469135802467 0.9824626865671642 0.9809701492537314 0.9895522388059701 1.0
0.48341049382716045 0.9824495892457058 0.9809559372666169 0.9895444361463779 1.0
0.4837962962962963 0.9828101644245142 0.9809417040358744 0.9899103139013453 1.0
0.48418209876543206 0.9827973074046372 0.9809274495138369 0.9899027673896784 1.0
0.4845679012345679 0.9827844311377245 0.9812874251497006 0.9898952095808383 1.0
0.48495370370370366 0.9827715355805243 0.9812734082397003 0.9898876404494382 1.0
0.4853395061728395 0.9827586206896551 0.9816341829085458 0.989880059970015 1.0
0.4857253086419753 0.9827456864216054 0.9819954988747187 0.9898724681170292 1.0
0.4861111111111111 0.9827327327327328 0.9819819819819819 0.9898648648648649 1.0
0.4864969135802469 0.9830954169797145 0.9819684447783621 0.9902329075882795 1.0
0.4868827160493827 0.9830827067669173 0.9823308270676692 0.9902255639097745 1.0
0.4872685185185185 0.9834462001504891 0.9823175319789316 0.9902182091798345 1.0
0.48765432098765427 0.983433734939759 0.9823042168674698 0.990210843373494 1.0
0.4880401234567901 0.9834212509419744 0.9826676714393369 0.9902034664657121 1.0
0.4884259259259259 0.9834087481146304 0.9826546003016591 0.9901960784313726 1.0
0.4888117283950617 0.9833962264150944 0.9826415094339622 0.990188679245283 1.0
0.4891975308641975 0.9833836858006042 0.9826283987915407 0.9901812688821753 1.0
0.4895833333333333 0.983371126228269 0.982615268329554 0.9901738473167044 1.0
0.4899691358024691 0.983358547655068 0.9826021180030258 0.9901664145234493 1.0
0.4903549382716049 0.9837244511733535 0.9825889477668432 0.9901589704769115 1.0
0.4907407407407407 0.9837121212121213 0.9829545454545454 0.9901515151515151 1.0
0.49112654320987653 0.9836997725549659 0.9829416224412434 0.9901440485216073 1.0
0.4915123456790123 0.9836874051593323 0.9836874051593323 0.9901365705614568 1.0
0.49189814814814814 0.9836750189825361 0.9836750189825361 0.9901290812452543 1.0
0.4922839506172839 0.9836626139817629 0.9840425531914894 0.9901215805471124 1.0
0.49266975308641975 0.9840304182509506 0.9844106463878327 0.9901140684410646 1.0
0.4930555555555555 0.9840182648401826 0.984779299847793 0.9901065449010654 1.0
0.49344135802469136 0.984006092916984 0.9847677075399848 0.9900990099009901 1.0
0.49382716049382713 0.9839939024390244 0.9847560975609756 0.9900914634146342 1.0
0.4942129629629629 0.9839816933638444 0.984744469870328 0.9900839054157132 1.0
0.49459876543209874 0.983969465648855 0.9847328244274809 0.9900763358778626 1.0
0.4949845679012345 0.983957219251337 0.9847211611917495 0.9900687547746372 1.0
0.49537037037037035 0.9839449541284404 0.9847094801223242 0.9900611620795107 1.0
0.4957561728395061 0.9839326702371843 0.9846977811782709 0.990053557765876 1.0
0.49614197530864196 0.9839203675344563 0.9846860643185299 0.9900459418070444 1.0
0.49652777777777773 0.9839080459770115 0.9846743295019157 0.9900383141762452 1.0
0.49691358024691357 0.9842791411042945 0.9846625766871165 0.9900306748466258 1.0
0.49729938271604934 0.9846508058326938 0.9846508058326938 0.990023023791251 1.0
0.4976851851851852 0.9846390168970814 0.9846390168970814 0.9900153609831029 1.0
0.49807098765432095 0.9846272098385856 0.9846272098385856 0.9900076863950807 1.0
0.4984567901234568 0.9846153846153847 0.9846153846153847 0.99 1.0
0.49884259259259256 0.9846035411855273 0.9846035411855273 0.9899923017705927 1.0
0.4992283950617284 0.9845916795069337 0.9845916795069337 0.9903697996918336 1.0
0.49961419753086417 0.9845797995373939 0.9845797995373939 0.9903623747108713 1.0
0.5 0.9845679012345679 0.9845679012345679 0.9903549382716049 1.0
0.5003858024691358 0.9849420849420849 0.9845559845559846 0.9903474903474904 1.0
0.5007716049382716 0.9849304482225657 0.9845440494590417 0.990340030911901 1.0
0.5011574074074073 0.9853054911059551 0.9849187935034803 0.9903325599381284 1.0
0.5015432098765432 0.9852941176470589 0.9849071207430341 0.9903250773993808 1.0
0.501929012345679 0.9852827265685515 0.9848954298993029 0.9903175832687839 1.0
0.5023148148148148 0.986046511627907 0.9848837209302326 0.9903100775193798 1.0
0.5027006172839505 0.9860356865787432 0.9852598913886734 0.9903025601241272 1.0
0.5030864197530864 0.9860248447204969 0.985248447204969 0.9906832298136646 1.0
0.5034722222222222 0.986013986013986 0.9852369852369852 0.9906759906759907 1.0
0.503858024691358 0.9860031104199067 0.9852255054432348 0.9906687402799378 1.0
0.5042438271604938 0.9859922178988327 0.9852140077821012 0.9906614785992218 1.0
0.5046296296296297 0.985981308411215 0.985202492211838 0.9906542056074766 1.0
0.5050154320987654 0.9863600935307872 0.9851909586905689 0.990646921278254 1.0
0.5054012345679012 0.9863494539781591 0.985179407176287 0.9906396255850234 1.0
0.505787037037037 0.9863387978142076 0.985167837626854 0.990632318501171 1.0
0.5061728395061729 0.986328125 0.985546875 0.990625 1.0
0.5065586419753086 0.9867083659108679 0.9855355746677091 0.9906176700547302 1.0
0.5069444444444444 0.986697965571205 0.9855242566510172 0.9906103286384976 1.0
0.5073302469135802 0.9870790916209867 0.985512920908379 0.990602975724354 1.0
0.507716049382716 0.987460815047022 0.9855015673981191 0.9905956112852664 1.0
0.5081018518518519 0.9874509803921568 0.9854901960784314 0.9905882352941177 1.0
0.5084876543209876 0.9874411302982732 0.9854788069073783 0.9905808477237049 1.0
0.5088734567901234 0.9878240377062059 0.98586017282011 0.99057344854674 1.0
0.5092592592592592 0.987814465408805 0.9858490566037735 0.9905660377358491 1.0
0.5096450617283951 0.9878048780487805 0.985837922895358 0.990558615263572 1.0
0.5100308641975309 0.9877952755905511 0.9858267716535433 0.9905511811023622 1.0
0.5104166666666666 0.987785657998424 0.9858156028368794 0.9905437352245863 1.0
0.5108024691358024 0.9881703470031545 0.9858044164037855 0.9909305993690851 1.0
0.5111882716049383 0.9881610102604578 0.9857932123125493 0.9909234411996843 1.0
0.5115740740740741 0.9881516587677726 0.985781990521327 0.990916271721959 1.0
0.5119598765432098 0.9881422924901185 0.9857707509881423 0.990909090909091 1.0
0.5123456790123456 0.9881329113924051 0.9857594936708861 0.9909018987341772 1.0
0.5127314814814814 0.9881235154394299 0.9857482185273159 0.9908946951702297 1.0
0.5131172839506173 0.9881141045958796 0.9857369255150554 0.991283676703645 1.0
0.5135030864197531 0.9881046788263284 0.9861221252973831 0.9912767644726408 1.0
0.5138888888888888 0.9880952380952381 0.9861111111111112 0.9912698412698413 1.0
0.5142746913580246 0.9880857823669579 0.9861000794281175 0.9912629070691025 1.0
0.5146604938271605 0.9880763116057234 0.9864864864864865 0.9912559618441972 1.0
0.5150462962962963 0.9880668257756563 0.986873508353222 0.9916467780429594 1.0
0.5154320987654321 0.9880573248407644 0.9868630573248408 0.991640127388535 1.0
0.5158179012345678 0.9880478087649402 0.9872509960159362 0.9916334661354582 1.0
0.5162037037037037 0.9880382775119617 0.9872408293460925 0.9916267942583732 1.0
0.5165895061728395 0.9880287310454908 0.9876296887470072 0.9924181963288109 1.0
0.5169753086419753 0.9884185303514377 0.9876198083067093 0.9924121405750799 1.0
0.517361111111111 0.9884092725819345 0.9876099120703438 0.9924060751398881 1.0
0.5177469135802469 0.9884 0.9876 0.9924 1.0
0.5181327160493827 0.9883907125700561 0.9875900720576462 0.9923939151321057 1.0
0.5185185185185185 0.9883814102564102 0.9875801282051282 0.9923878205128205 1.0
0.5189043209876543 0.9883720930232558 0.98757016840417 0.9923817161186849 1.0
0.51929012345679 0.9891653290529695 0.9875601926163724 0.9923756019261637 1.0
0.5196759259259259 0.9891566265060241 0.9875502008032129 0.9923694779116465 1.0
0.5200617283950617 0.9891479099678456 0.987540192926045 0.992363344051447 1.0
0.5204475308641975 0.9891391794046661 0.9875301689460981 0.9923572003218021 1.0
0.5208333333333333 0.9891304347826086 0.9875201288244766 0.9923510466988728 1.0
0.5212191358024691 0.9891216760676873 0.9875100725221595 0.9923448831587429 1.0
0.5216049382716049 0.9891129032258065 0.9875 0.9923387096774193 1.0
0.5219907407407407 0.9891041162227603 0.9878934624697336 0.9923325262308313 1.0
0.5223765432098765 0.9890953150242326 0.9878836833602584 0.9923263327948304 1.0
0.5227623456790124 0.9894907033144705 0.9878738884397736 0.99232012934519 1.0
0.5231481481481481 0.9894822006472492 0.9878640776699029 0.9923139158576052 1.0
0.5235339506172839 0.9894736842105263 0.9878542510121457 0.9923076923076923 1.0
0.5239197530864197 0.9894651539708266 0.9878444084278768 0.9923014586709886 1.0
0.5243055555555556 0.9894566098945661 0.9878345498783455 0.9922952149229521 1.0
0.5246913580246914 0.989448051948052 0.9878246753246753 0.992288961038961 1.0
0.5250771604938271 0.9894394800974817 0.9878147847278635 0.9922826969943136 1.0
0.5254629629629629 0.989430894308943 0.9878048780487805 0.9922764227642277 1.0
0.5258487654320987 0.9894222945484134 0.9882017900732303 0.9922701383238405 1.0
0.5262345679012346 0.989413680781759 0.988599348534202 0.992671009771987 1.0
0.5266203703703703 0.9894050529747351 0.9885900570497147 0.9926650366748166 1.0
0.5270061728395061 0.9893964110929854 0.9885807504078303 0.9926590538336052 1.0
0.5273919753086419 0.9893877551020408 0.9885714285714285 0.9926530612244898 1.0
0.5277777777777778 0.9893790849673203 0.988562091503268 0.9926470588235294 1.0
0.5281635802469136 0.9893704006541292 0.9885527391659853 0.9926410466067048 1.0
0.5285493827160493 0.9893617021276596 0.9885433715220949 0.9926350245499181 1.0
0.5289351851851851 0.9893529893529893 0.9885339885339886 0.9926289926289926 1.0
0.529320987654321 0.989344262295082 0.9885245901639345 0.9926229508196721 1.0
0.5297067901234568 0.9893355209187858 0.9889253486464314 0.992616899097621 1.0
0.5300925925925926 0.9893267651888341 0.9889162561576355 0.9926108374384236 1.0
0.5304783950617283 0.9893179950698439 0.9889071487263763 0.9930156121610517 1.0
0.5308641975308641 0.9893092105263158 0.9888980263157895 0.9930098684210527 1.0
0.53125 0.9897119341563786 0.9888888888888889 0.9930041152263375 1.0
0.5316358024691358 0.9901153212520593 0.9892915980230642 0.992998352553542 1.0
0.5320216049382716 0.9901071723000825 0.989282769991756 0.9929925803792251 1.0
0.5324074074074073 0.9900990099009901 0.9892739273927392 0.9929867986798679 1.0
0.5327932098765432 0.9900908340214699 0.9892650701899257 0.9929810074318745 1.0
0.533179012345679 0.9900826446280991 0.9892561983471074 0.9929752066115702 1.0
0.5335648148148148 0.9900744416873449 0.989247311827957 0.9929693961952026 1.0
0.5339506172839505 0.9900662251655629 0.9892384105960265 0.9929635761589404 1.0
0.5343364197530864 0.9900579950289975 0.9892294946147473 0.9929577464788732 1.0
0.5347222222222222 0.9900497512437811 0.9892205638474295 0.9929519071310116 1.0
0.535108024691358 0.9900414937759336 0.9892116182572614 0.9929460580912863 1.0
0.5354938271604938 0.9900332225913622 0.9896179401993356 0.9929401993355482 1.0
0.5358796296296297 0.9900249376558603 0.9896093100581879 0.9929343308395677 1.0
0.5362654320987654 0.9900166389351082 0.9896006655574043 0.9937603993344426 1.0
0.5366512345679012 0.9904246461282264 0.9895920066611157 0.9937552039966694 1.0
0.537037037037037 0.99125 0.99 0.9941666666666666 1.0
0.5374228395061728 0.9916597164303587 0.9899916597164303 0.994161801501251 1.0
0.5378086419753086 0.991652754590985 0.989983305509182 0.9945742904841403 1.0
0.5381944444444444 0.9916457811194653 0.9899749373433584 0.9949874686716792 1.0
0.5385802469135802 0.9916387959866221 0.9899665551839465 0.9949832775919732 1.0
0.538966049382716 0.9916317991631799 0.9899581589958159 0.994979079497908 1.0
0.5393518518518519 0.9920435510887772 0.9899497487437185 0.9949748743718593 1.0
0.5397376543209876 0.9920368818105616 0.990360435875943 0.9949706621961442 1.0
0.5401234567901234 0.9920302013422819 0.9903523489932886 0.9949664429530202 1.0
0.5405092592592592 0.9920235096557515 0.9907640638119227 0.9949622166246851 1.0
0.5408950617283951 0.9920168067226891 0.9907563025210084 0.9949579831932773 1.0
0.5412808641975309 0.9920100925147183 0.990748528174937 0.9949537426408747 1.0
0.5416666666666666 0.992003367003367 0.9907407407407407 0.9949494949494949 1.0
0.5420524691358024 0.9919966301600674 0.9907329401853412 0.9949452401010952 1.0
0.5424382716049383 0.9919898819561551 0.9907251264755481 0.9949409780775716 1.0
0.5428240740740741 0.9919831223628692 0.9907172995780591 0.9949367088607595 1.0
0.5432098765432098 0.9919763513513513 0.9907094594594594 0.9949324324324325 1.0
0.5435956790123456 0.9919695688926459 0.9907016060862215 0.9949281487743026 1.0
0.5439814814814814 0.9919627749576988 0.9906937394247038 0.995346869712352 1.0
0.5443672839506173 0.9919559695173582 0.9906858594411516 0.9953429297205758 1.0
0.5447530864197531 0.9919491525423729 0.9906779661016949 0.9953389830508474 1.0
0.5451388888888888 0.9919423240033927 0.9906700593723494 0.9953350296861747 1.0
0.5455246913580246 0.9919354838709677 0.9906621392190152 0.9953310696095077 1.0
0.5459104938271605 0.991928632115548 0.9906542056074766 0.9957519116397621 1.0
0.5462962962962963 0.9919217687074829 0.9906462585034014 0.9957482993197279 1.0
0.5466820987654321 0.9919148936170212 0.9906382978723405 0.9957446808510638 1.0
0.5470679012345678 0.99190800681431 0.9906303236797275 0.995741056218058 1.0
0.5474537037037037 0.9919011082693947 0.9906223358908781 0.9957374254049446 1.0
0.5478395061728395 0.992320819112628 0.9906143344709898 0.9957337883959044 1.0
0.5482253086419753 0.9923142613151152 0.9906063193851409 0.9957301451750641 1.0
0.548611111111111 0.9923076923076923 0.9905982905982906 0.9957264957264957 1.0
0.5489969135802469 0.9923011120615911 0.9905902480752781 0.9957228400342173 1.0
0.5493827160493827 0.9922945205479452 0.990582191780822 0.9961472602739726 1.0
0.5497685185185185 0.9922879177377892 0.9905741216795202 0.9961439588688946 1.0
0.5501543209876543 0.9922813036020584 0.9905660377358491 0.9965694682675815 1.0
0.55054012345679 0.992274678111588 0.9905579399141631 0.9969957081545064 1.0
0.5509259259259259 0.9922680412371134 0.9905498281786942 0.9969931271477663 1.0
0.5513117283950617 0.9922613929492692 0.9905417024935511 0.9969905417024936 1.0
0.5516975308641975 0.9922547332185886 0.9905335628227194 0.9969879518072289 1.0
0.5520833333333333 0.9922480620155039 0.9905254091300603 0.9969853574504737 1.0
0.5524691358024691 0.9922413793103448 0.9905172413793103 0.9969827586206896 1.0
0.5528549382716049 0.9922346850733391 0.9905090595340811 0.9969801553062986 1.0
0.5532407407407407 0.9922279792746114 0.9905008635578584 0.9969775474956822 1.0
0.5536265432098765 0.9922212618841832 0.9904926534140017 0.9969749351771824 1.0
0.5540123456790124 0.9922145328719724 0.990484429065744 0.9969723183391004 1.0
0.5543981481481481 0.9922077922077922 0.9904761904761905 0.996969696969697 1.0
0.5547839506172839 0.9922010398613518 0.9904679376083189 0.9969670710571924 1.0
0.5551697530864197 0.9921942758022549 0.9904596704249783 0.9969644405897659 1.0
0.5555555555555556 0.9921875 0.9904513888888888 0.9969618055555556 1.0
0.5559413580246914 0.9921807124239791 0.9904430929626412 0.9969591659426585 1.0
0.5563271604938271 0.9921739130434782 0.9904347826086957 0.9973913043478261 1.0
0.5567129629629629 0.9921671018276762 0.9904264577893821 0.9973890339425587 1.0
0.5570987654320987 0.992595818815331 0.9908536585365854 0.9973867595818815 1.0
0.5574845679012346 0.9925893635571055 0.9908456843940715 0.997384481255449 1.0
0.5578703703703703 0.9925828970331588 0.9908376963350786 0.9973821989528796 1.0
0.5582561728395061 0.9925764192139738 0.990829694323144 0.9973799126637555 1.0
0.5586419753086419 0.9925699300699301 0.9908216783216783 0.9973776223776224 1.0
0.5590277777777778 0.9925634295713036 0.9908136482939632 0.9973753280839895 1.0
0.5594135802469136 0.9925569176882661 0.9908056042031523 0.9973730297723292 1.0
0.5597993827160493 0.9925503943908852 0.99079754601227 0.9973707274320771 1.0
0.5601851851851851 0.9925438596491228 0.9907894736842106 0.9973684210526316 1.0
0.560570987654321 0.9929762949956101 0.9907813871817384 0.9973661106233538 1.0
0.5609567901234568 0.9929701230228472 0.9907732864674869 0.9973637961335676 1.0
0.5613425925925926 0.9929639401934917 0.9907651715039578 0.9973614775725593 1.0
0.5617283950617283 0.9929577464788732 0.9907570422535211 0.9973591549295775 1.0
0.5621141975308641 0.9929515418502203 0.9907488986784141 0.9973568281938326 1.0
0.5625 0.9929453262786596 0.9911816578483245 0.9973544973544973 1.0
0.5628858024691358 0.9929390997352162 0.9911738746690203 0.997793468667255 1.0
0.5632716049382716 0.9929328621908127 0.991166077738516 0.997791519434629 1.0
0.5636574074074073 0.9929266136162688 0.9911582670203359 0.997789566755084 1.0
0.5640432098765432 0.9929203539823008 0.9915929203539823 0.9977876106194691 1.0
0.564429012345679 0.9929140832595217 0.9920283436669619 0.9977856510186005 1.0
0.5648148148148148 0.9933510638297872 0.9920212765957447 0.9977836879432624 1.0
0.5652006172839505 0.9937888198757764 0.9920141969831411 0.9977817213842058 1.0
0.5655864197530864 0.9942273534635879 0.9920071047957372 0.9977797513321492 1.0
0.5659722222222222 0.9942222222222222 0.992 0.9977777777777778 1.0
0.566358024691358 0.9942170818505338 0.9919928825622776 0.9977758007117438 1.0
0.5667438271604938 0.9942119323241317 0.9919857524487978 0.9977738201246661 1.0
0.5671296296296297 0.9942067736185384 0.9919786096256684 0.9977718360071302 1.0
0.5675154320987654 0.9942016057091883 0.9924174843889384 0.9977698483496877 1.0
0.5679012345679012 0.9941964285714285 0.9924107142857143 0.9977678571428571 1.0
0.568287037037037 0.9941912421805184 0.9924039320822162 0.9977658623771224 1.0
0.5686728395061728 0.9941860465116279 0.9923971377459749 0.9977638640429338 1.0
0.5690586419753086 0.9941808415398389 0.9923903312444047 0.9977618621307073 1.0
0.5694444444444444 0.9941756272401434 0.9923835125448028 0.9977598566308243 1.0
0.5698302469135802 0.9941704035874439 0.9923766816143498 0.9977578475336323 1.0
0.570216049382716 0.994165170556553 0.9923698384201077 0.9977558348294434 1.0
0.5706018518518519 0.9941599281221922 0.9923629829290207 0.9977538185085355 1.0
0.5709876543209876 0.9941546762589928 0.9923561151079137 0.997751798561151 1.0
0.5713734567901234 0.9941494149414941 0.9923492349234924 0.9977497749774977 1.0
0.5717592592592592 0.9941441441441441 0.9923423423423423 0.9977477477477478 1.0
0.5721450617283951 0.9941388638412985 0.9923354373309288 0.9977457168620378 1.0
0.5725308641975309 0.9945848375451264 0.9923285198555957 0.9977436823104693 1.0
0.5729166666666666 0.994579945799458 0.9923215898825655 0.9977416440831075 1.0
0.5733024691358024 0.9945750452079566 0.9923146473779385 0.9977396021699819 1.0
0.5736882716049383 0.9945701357466064 0.9923076923076923 0.997737556561086 1.0
0.5740740740740741 0.9950181159420289 0.9923007246376812 0.9977355072463768 1.0
0.5744598765432098 0.9950135992747053 0.9922937443336355 0.9977334542157752 1.0
0.5748456790123456 0.9950090744101633 0.9931941923774955 0.9977313974591652 1.0
0.5752314814814814 0.9950045413260672 0.9931880108991825 0.9981834695731153 1.0
0.5756172839506173 0.995 0.9931818181818182 0.9981818181818182 1.0
0.5760030864197531 0.9949954504094631 0.9931756141947224 0.9981801637852593 1.0
0.5763888888888888 0.9949908925318761 0.9931693989071039 0.9981785063752276 1.0
0.5767746913580246 0.9949863263445761 0.9931631722880584 0.9981768459434822 1.0
0.5771604938271605 0.9949817518248175 0.9931569343065694 0.9981751824817519 1.0
0.5775462962962963 0.9949771689497717 0.9931506849315068 0.9981735159817352 1.0
0.5779320987654321 0.9949725776965265 0.9931444241316271 0.9981718464351006 1.0
0.5783179012345678 0.994967978042086 0.9931381518755719 0.9981701738334858 1.0
0.5787037037037037 0.99496336996337 0.9931318681318682 0.9981684981684982 1.0
0.5790895061728395 0.995417048579285 0.9931255728689276 0.998166819431714 1.0
0.5794753086419753 0.9954128440366973 0.9931192660550459 0.998165137614679 1.0
0.579861111111111 0.9954086317722681 0.9931129476584022 0.9981634527089073 1.0
0.5802469135802468 0.9954044117647058 0.9931066176470589 0.9981617647058824 1.0
0.5806327160493827 0.9954001839926403 0.9931002759889604 0.9981600735970562 1.0
0.5810185185185185 0.9953959484346224 0.9930939226519337 0.998158379373849 1.0
0.5814043209876543 0.9953917050691244 0.9930875576036866 0.9981566820276497 1.0
0.58179012345679 0.9953874538745388 0.9935424354243543 0.9981549815498155 1.0
0.5821759259259259 0.9953831948291783 0.9935364727608494 0.9981532779316713 1.0
0.5825617283950617 0.9953789279112755 0.9935304990757856 0.9981515711645101 1.0
0.5829475308641975 0.9953746530989824 0.9935245143385754 0.9981498612395929 1.0
0.5833333333333333 0.9953703703703703 0.9935185185185185 0.9981481481481481 1.0
0.5837191358024691 0.995366079703429 0.9935125115848007 0.9981464318813716 1.0
0.5841049382716049 0.9953617810760668 0.9935064935064936 0.99860853432282 1.0
0.5844907407407407 0.9953574744661096 0.9935004642525533 0.9986072423398329 1.0
0.5848765432098765 0.9953531598513011 0.9934944237918215 0.9986059479553904 1.0
0.5852623456790124 0.9953488372093023 0.9934883720930232 0.9986046511627907 1.0
0.5856481481481481 0.9953445065176909 0.9934823091247672 0.9986033519553073 1.0
0.5860339506172839 0.9953401677539608 0.9934762348555451 0.9986020503261882 1.0
0.5864197530864197 0.9953358208955224 0.9934701492537313 0.9986007462686567 1.0
0.5868055555555555 0.9953314659197012 0.9939309056956116 0.9985994397759104 1.0
0.5871913580246914 0.9953271028037384 0.9939252336448599 0.9985981308411215 1.0
0.5875771604938271 0.9953227315247896 0.9943872778297475 0.9985968194574368 1.0
0.5879629629629629 0.9953183520599251 0.9943820224719101 0.9985955056179775 1.0
0.5883487654320987 0.9953139643861293 0.9943767572633552 0.9985941893158388 1.0
0.5887345679012346 0.9953095684803002 0.9943714821763602 0.9985928705440901 1.0
0.5891203703703703 0.9953051643192489 0.9943661971830986 0.9985915492957746 1.0
0.5895061728395061 0.9953007518796992 0.9948308270676691 0.9985902255639098 1.0
0.5898919753086419 0.9952963311382879 0.9952963311382879 0.9985888993414863 1.0
0.5902777777777778 0.995291902071563 0.995291902071563 0.998587570621469 1.0
0.5906635802469136 0.9952874646559849 0.9952874646559849 0.9985862393967955 1.0
0.5910493827160493 0.9952830188679245 0.995754716981132 0.9985849056603774 1.0
0.5914351851851851 0.9952785646836638 0.996222851746931 0.9985835694050992 1.0
0.591820987654321 0.995274102079395 0.996219281663516 0.9985822306238186 1.0
0.5922067901234568 0.9952696310312205 0.9962157048249763 0.9985808893093662 1.0
0.5925925925925926 0.9952651515151515 0.9962121212121212 0.9985795454545454 1.0
0.5929783950617283 0.995260663507109 0.9962085308056872 0.9985781990521327 1.0
0.5933641975308641 0.9952561669829222 0.9962049335863378 0.9985768500948766 1.0
0.59375 0.9952516619183286 0.9962013295346629 0.9985754985754985 1.0
0.5941358024691358 0.9952471482889734 0.9961977186311787 0.9990494296577946 1.0
0.5945216049382716 0.9952426260704091 0.9961941008563273 0.9990485252140818 1.0
0.5949074074074073 0.9952380952380953 0.9961904761904762 0.9990476190476191 1.0
0.5952932098765432 0.9952335557673975 0.996186844613918 0.9990467111534795 1.0
0.595679012345679 0.9952290076335878 0.9961832061068703 0.9990458015267175 1.0
0.5960648148148148 0.9952244508118434 0.9961795606494747 0.9990448901623686 1.0
0.5964506172839505 0.9952198852772467 0.9961759082217974 0.9990439770554493 1.0
0.5968364197530864 0.9952153110047847 0.9961722488038277 0.999043062200957 1.0
0.5972222222222222 0.9952107279693486 0.9961685823754789 0.9990421455938697 1.0
0.597608024691358 0.9952061361457335 0.9961649089165868 0.9990412272291467 1.0
0.5979938271604938 0.9952015355086372 0.9961612284069098 0.9990403071017274 1.0
0.5983796296296297 0.9951969260326609 0.9961575408261287 0.9990393852065321 1.0
0.5987654320987654 0.9956730769230769 0.9961538461538462 0.9990384615384615 1.0
0.5991512345679012 0.9956689124157844 0.9961501443695862 0.9990375360923965 1.0
0.599537037037037 0.9956647398843931 0.9961464354527938 0.9990366088631984 1.0
0.5999228395061728 0.9956605593056895 0.996142719382835 0.9990356798457087 1.0
0.6003086419753086 0.9956563706563707 0.9961389961389961 0.999034749034749 1.0
0.6006944444444444 0.9956521739130435 0.996135265700483 0.9990338164251208 1.0
0.6010802469135802 0.9956479690522244 0.9961315280464217 0.9990328820116054 1.0
0.601466049382716 0.9956437560503388 0.9961277831558567 0.9995159728944821 1.0
0.6018518518518519 0.9956395348837209 0.9961240310077519 0.999515503875969 1.0
0.6022376543209876 0.995635305528613 0.9961202715809894 0.9995150339476236 1.0
0.6026234567901234 0.9956310679611651 0.996116504854369 0.9995145631067961 1.0
0.6030092592592592 0.9956268221574344 0.9965986394557823 0.999514091350826 1.0
0.6033950617283951 0.9956225680933852 0.9965953307392996 0.9995136186770428 1.0
0.6037808641975309 0.9956183057448881 0.9965920155793574 0.9995131450827653 1.0
0.6041666666666666 0.9956140350877193 0.996588693957115 0.9995126705653021 1.0
0.6045524691358024 0.995609756097561 0.9965853658536585 0.9995121951219512 1.0
0.6049382716049383 0.99560546875 0.99658203125 0.99951171875 1.0
0.6053240740740741 0.9956011730205279 0.9965786901270772 0.9995112414467253 1.0
0.6057098765432098 0.9955968688845401 0.9965753424657534 0.9995107632093934 1.0
0.6060956790123456 0.9955925563173359 0.9965719882468168 1.0 1.0
0.6064814814814814 0.9955882352941177 0.9965686274509804 1.0 1.0
0.6068672839506173 0.9955839057899902 0.9965652600588812 1.0 1.0
0.6072530864197531 0.9955795677799607 0.9970530451866405 1.0 1.0
0.6076388888888888 0.995575221238938 0.9970501474926253 1.0 1.0
0.6080246913580246 0.9955708661417323 0.9970472440944882 1.0 1.0
0.6084104938271605 0.9955665024630542 0.9970443349753695 1.0 1.0
0.6087962962962963 0.9955621301775148 0.9970414201183432 1.0 1.0
0.6091820987654321 0.9955577492596249 0.9970384995064165 1.0 1.0
0.6095679012345678 0.9955533596837944 0.9970355731225297 1.0 1.0
0.6099537037037037 0.9955489614243324 0.9970326409495549 1.0 1.0
0.6103395061728395 0.9955445544554455 0.997029702970297 1.0 1.0
0.6107253086419753 0.9955401387512388 0.9970267591674926 1.0 1.0
0.611111111111111 0.9955357142857143 0.9970238095238095 1.0 1.0
0.6114969135802468 0.9955312810327706 0.997020854021847 1.0 1.0
0.6118827160493827 0.9955268389662028 0.9970178926441352 1.0 1.0
0.6122685185185185 0.9955223880597015 0.9970149253731343 1.0 1.0
0.6126543209876543 0.9955179282868526 0.9970119521912351 1.0 1.0
0.61304012345679 0.9955134596211366 0.9970089730807578 1.0 1.0
0.6134259259259259 0.9955089820359282 0.9970059880239521 1.0 1.0
0.6138117283950617 0.9955044955044955 0.997002997002997 1.0 1.0
0.6141975308641975 0.9955 0.997 1.0 1.0
0.6145833333333333 0.9954954954954955 0.996996996996997 1.0 1.0
0.6149691358024691 0.9954909819639278 0.996993987975952 1.0 1.0
0.6153549382716049 0.9954864593781344 0.9969909729187563 1.0 1.0
0.6157407407407407 0.9954819277108434 0.9969879518072289 1.0 1.0
0.6161265432098765 0.9954773869346734 0.9974874371859297 1.0 1.0
0.6165123456790124 0.9954728370221329 0.9974849094567404 1.0 1.0
0.6168981481481481 0.9954682779456193 0.9974823766364552 1.0 1.0
0.6172839506172839 0.9954637096774194 0.9974798387096774 1.0 1.0
0.6176697530864197 0.9954591321897074 0.9974772956609486 1.0 1.0
0.6180555555555555 0.9954545454545455 0.9974747474747475 1.0 1.0
0.6184413580246914 0.9954499494438828 0.9974721941354904 1.0 1.0
0.6188271604938271 0.9954453441295547 0.9974696356275303 1.0 1.0
0.6192129629629629 0.9954407294832827 0.997467071935157 1.0 1.0
0.6195987654320987 0.9954361054766734 0.9974645030425964 1.0 1.0
0.6199845679012346 0.9954314720812183 0.9974619289340102 1.0 1.0
0.6203703703703703 0.9954268292682927 0.9974593495934959 1.0 1.0
0.6207561728395061 0.9954221770091557 0.9974567650050865 1.0 1.0
0.6211419753086419 0.995417515274949 0.9974541751527495 1.0 1.0
0.6215277777777778 0.9954128440366973 0.9974515800203874 1.0 1.0
0.6219135802469136 0.9954081632653061 0.9974489795918368 1.0 1.0
0.6222993827160493 0.9954034729315628 0.9979570990806946 1.0 1.0
0.6226851851851851 0.995398773006135 0.9979550102249489 1.0 1.0
0.623070987654321 0.9953940634595702 0.9979529170931423 1.0 1.0
0.6234567901234568 0.9953893442622951 0.9979508196721312 1.0 1.0
0.6238425925925926 0.9953846153846154 0.997948717948718 1.0 1.0
0.6242283950617283 0.9953798767967146 0.997946611909651 1.0 1.0
0.6246141975308641 0.9953751284686536 0.9979445015416238 1.0 1.0
0.625 0.9953703703703703 0.9979423868312757 1.0 1.0
0.6253858024691358 0.9953656024716787 0.9979402677651905 1.0 1.0
0.6257716049382716 0.9953608247422681 0.9979381443298969 1.0 1.0
0.6261574074074073 0.9953560371517027 0.9979360165118679 1.0 1.0
0.6265432098765432 0.9953512396694215 0.9979338842975206 1.0 1.0
0.626929012345679 0.9953464322647363 0.9979317476732161 1.0 1.0
0.6273148148148148 0.9953416149068323 0.9979296066252588 1.0 1.0
0.6277006172839505 0.9953367875647668 0.9979274611398964 1.0 1.0
0.6280864197530864 0.9953319502074689 0.9979253112033195 1.0 1.0
0.6284722222222222 0.9953271028037384 0.9979231568016614 1.0 1.0
0.628858024691358 0.9953222453222453 0.997920997920998 1.0 1.0
0.6292438271604938 0.9953173777315296 0.9979188345473465 1.0 1.0
0.6296296296296295 0.9953125 0.9979166666666667 1.0 1.0
0.6300154320987654 0.9953076120959332 0.9979144942648592 1.0 1.0
0.6304012345679012 0.9953027139874739 0.9979123173277662 1.0 1.0
0.630787037037037 0.9952978056426333 0.9979101358411703 1.0 1.0
0.6311728395061728 0.9952928870292888 0.997907949790795 1.0 1.0
0.6315586419753086 0.9952879581151832 0.9979057591623036 1.0 1.0
0.6319444444444444 0.9952830188679245 0.9979035639412998 1.0 1.0
0.6323302469135802 0.9952780692549843 0.9979013641133263 1.0 1.0
0.632716049382716 0.9952731092436975 0.9978991596638656 1.0 1.0
0.6331018518518519 0.9957939011566772 0.9978969505783386 1.0 1.0
0.6334876543209876 0.9957894736842106 0.9978947368421053 1.0 1.0
0.6338734567901234 0.9957850368809273 0.9984193888303478 1.0 1.0
0.6342592592592592 0.9957805907172996 0.9984177215189873 1.0 1.0
0.6346450617283951 0.9957761351636748 0.9984160506863781 1.0 1.0
0.6350308641975309 0.9957716701902748 0.9984143763213531 1.0 1.0
0.6354166666666666 0.9957671957671957 0.9984126984126984 1.0 1.0
0.6358024691358024 0.9957627118644068 0.9984110169491526 1.0 1.0
0.6361882716049382 0.9957582184517497 0.9984093319194062 1.0 1.0
0.6365740740740741 0.9957537154989384 0.9984076433121019 1.0 1.0
0.6369598765432098 0.9957492029755579 0.9984059511158342 1.0 1.0
0.6373456790123456 0.9957446808510638 0.9984042553191489 1.0 1.0
0.6377314814814814 0.9957401490947817 0.9984025559105432 1.0 1.0
0.6381172839506173 0.9957356076759062 0.9989339019189766 1.0 1.0
0.6385030864197531 0.9957310565635006 0.9989327641408752 1.0 1.0
0.6388888888888888 0.9957264957264957 0.9989316239316239 1.0 1.0
0.6392746913580246 0.9957219251336898 0.9994652406417113 1.0 1.0
0.6396604938271605 0.9957173447537473 0.9994646680942184 1.0 1.0
0.6400462962962963 0.9957127545551983 0.9994640943193998 1.0 1.0
0.6404320987654321 0.9957081545064378 0.9994635193133047 1.0 1.0
0.6408179012345678 0.9957035445757251 1.0 1.0 1.0
0.6412037037037037 0.9956989247311828 1.0 1.0 1.0
0.6415895061728395 0.9956942949407965 1.0 1.0 1.0
0.6419753086419753 0.9956896551724138 1.0 1.0 1.0
0.642361111111111 0.9956850053937433 1.0 1.0 1.0
0.6427469135802468 0.9956803455723542 1.0 1.0 1.0
0.6431327160493827 0.9956756756756757 1.0 1.0 1.0
0.6435185185185185 0.9956709956709957 1.0 1.0 1.0
0.6439043209876543 0.9956663055254604 1.0 1.0 1.0
0.64429012345679 0.9956616052060737 1.0 1.0 1.0
0.6446759259259259 0.995656894679696 1.0 1.0 1.0
0.6450617283950617 0.9956521739130435 1.0 1.0 1.0
0.6454475308641975 0.9956474428726877 1.0 1.0 1.0
0.6458333333333333 0.9956427015250545 1.0 1.0 1.0
0.6462191358024691 0.9956379498364231 1.0 1.0 1.0
0.6466049382716049 0.9956331877729258 1.0 1.0 1.0
0.6469907407407407 0.9956284153005465 1.0 1.0 1.0
0.6473765432098765 0.9956236323851203 1.0 1.0 1.0
0.6477623456790124 0.9956188389923329 1.0 1.0 1.0
0.6481481481481481 0.9956140350877193 1.0 1.0 1.0
0.6485339506172839 0.995609220636663 1.0 1.0 1.0
0.6489197530864197 0.9956043956043956 1.0 1.0 1.0
0.6493055555555555 0.9955995599559956 1.0 1.0 1.0
0.6496913580246914 0.9955947136563876 1.0 1.0 1.0
0.6500771604938271 0.9955898566703418 1.0 1.0 1.0
0.6504629629629629 0.9955849889624724 1.0 1.0 1.0
0.6508487654320987 0.9955801104972376 1.0 1.0 1.0
0.6512345679012346 0.995575221238938 1.0 1.0 1.0
0.6516203703703703 0.9955703211517165 1.0 1.0 1.0
0.6520061728395061 0.9955654101995566 1.0 1.0 1.0
0.6523919753086419 0.9961154273029966 1.0 1.0 1.0
0.6527777777777778 0.9961111111111111 1.0 1.0 1.0
0.6531635802469136 0.9961067853170189 1.0 1.0 1.0
0.6535493827160493 0.9961024498886414 1.0 1.0 1.0
0.6539351851851851 0.9960981047937569 1.0 1.0 1.0
0.654320987654321 0.99609375 1.0 1.0 1.0
0.6547067901234568 0.9960893854748604 1.0 1.0 1.0
0.6550925925925926 0.9960850111856824 1.0 1.0 1.0
0.6554783950617283 0.996080627099664 1.0 1.0 1.0
0.6558641975308641 0.9960762331838565 1.0 1.0 1.0
0.65625 0.9960718294051627 1.0 1.0 1.0
0.6566358024691358 0.9960674157303371 1.0 1.0 1.0
0.6570216049382716 0.9960629921259843 1.0 1.0 1.0
0.6574074074074073 0.9960585585585585 1.0 1.0 1.0
0.6577932098765432 0.996054114994363 1.0 1.0 1.0
0.658179012345679 0.9960496613995485 1.0 1.0 1.0
0.6585648148148148 0.996045197740113 1.0 1.0 1.0
0.6589506172839505 0.9960407239819005 1.0 1.0 1.0
0.6593364197530864 0.9960362400906002 1.0 1.0 1.0
0.6597222222222222 0.996031746031746 1.0 1.0 1.0
0.660108024691358 0.9960272417707151 1.0 1.0 1.0
0.6604938271604938 0.9960227272727272 1.0 1.0 1.0
0.6608796296296295 0.9960182025028441 1.0 1.0 1.0
0.6612654320987654 0.9960136674259681 1.0 1.0 1.0
0.6616512345679012 0.9960091220068416 1.0 1.0 1.0
0.662037037037037 0.9960045662100456 1.0 1.0 1.0
0.6624228395061728 0.996 1.0 1.0 1.0
0.6628086419753086 0.9959954233409611 1.0 1.0 1.0
0.6631944444444444 0.9959908361970218 1.0 1.0 1.0
0.6635802469135802 0.9959862385321101 1.0 1.0 1.0
0.663966049382716 0.9959816303099885 1.0 1.0 1.0
0.6643518518518519 0.9959770114942529 1.0 1.0 1.0
0.6647376543209876 0.9959723820483314 1.0 1.0 1.0
0.6651234567901234 0.9959677419354839 1.0 1.0 1.0
0.6655092592592592 0.9959630911188004 1.0 1.0 1.0
0.6658950617283951 0.995958429561201 1.0 1.0 1.0
0.6662808641975309 0.9959537572254336 1.0 1.0 1.0
0.6666666666666666 0.9959490740740741 1.0 1.0 1.0
0.6670524691358024 0.9959443800695249 1.0 1.0 1.0
0.6674382716049382 0.9959396751740139 1.0 1.0 1.0
0.6678240740740741 0.9959349593495935 1.0 1.0 1.0
0.6682098765432098 0.9959302325581395 1.0 1.0 1.0
0.6685956790123456 0.9959254947613504 1.0 1.0 1.0
0.6689814814814814 0.995920745920746 1.0 1.0 1.0
0.6693672839506173 0.9959159859976663 1.0 1.0 1.0
0.6697530864197531 0.9959112149532711 1.0 1.0 1.0
0.6701388888888888 0.995906432748538 1.0 1.0 1.0
0.6705246913580246 0.9959016393442623 1.0 1.0 1.0
0.6709104938271605 0.9958968347010551 1.0 1.0 1.0
0.6712962962962963 0.9958920187793427 1.0 1.0 1.0
0.6716820987654321 0.9958871915393654 1.0 1.0 1.0
0.6720679012345678 0.9958823529411764 1.0 1.0 1.0
0.6724537037037037 0.9958775029446407 1.0 1.0 1.0
0.6728395061728395 0.995872641509434 1.0 1.0 1.0
0.6732253086419753 0.9958677685950413 1.0 1.0 1.0
0.673611111111111 0.9958628841607565 1.0 1.0 1.0
0.6739969135802468 0.9964497041420118 1.0 1.0 1.0
0.6743827160493827 0.9964454976303317 1.0 1.0 1.0
0.6747685185185185 0.99644128113879 1.0 1.0 1.0
0.6751543209876543 0.996437054631829 1.0 1.0 1.0
0.67554012345679 0.9964328180737217 1.0 1.0 1.0
0.6759259259259259 0.9964285714285714 1.0 1.0 1.0
0.6763117283950617 0.9964243146603099 1.0 1.0 1.0
0.6766975308641975 0.9964200477326969 1.0 1.0 1.0
0.6770833333333333 0.996415770609319 1.0 1.0 1.0
0.6774691358024691 0.9964114832535885 1.0 1.0 1.0
0.6778549382716049 0.9964071856287425 1.0 1.0 1.0
0.6782407407407407 0.9964028776978417 1.0 1.0 1.0
0.6786265432098765 0.9963985594237695 1.0 1.0 1.0
0.6790123456790123 0.9963942307692307 1.0 1.0 1.0
0.6793981481481481 0.9963898916967509 1.0 1.0 1.0
0.6797839506172839 0.9963855421686747 1.0 1.0 1.0
0.6801697530864197 0.9963811821471653 1.0 1.0 1.0
0.6805555555555555 0.9963768115942029 1.0 1.0 1.0
0.6809413580246914 0.9963724304715841 1.0 1.0 1.0
0.6813271604938271 0.9963680387409201 1.0 1.0 1.0
0.6817129629629629 0.9963636363636363 1.0 1.0 1.0
0.6820987654320987 0.9963592233009708 1.0 1.0 1.0
0.6824845679012346 0.9963547995139733 1.0 1.0 1.0
0.6828703703703703 0.9963503649635036 1.0 1.0 1.0
0.6832561728395061 0.9963459196102314 1.0 1.0 1.0
0.6836419753086419 0.9963414634146341 1.0 1.0 1.0
0.6840277777777778 0.9963369963369964 1.0 1.0 1.0
0.6844135802469136 0.9963325183374083 1.0 1.0 1.0
0.6847993827160493 0.996328029375765 1.0 1.0 1.0
0.6851851851851851 0.9963235294117647 1.0 1.0 1.0
0.6855709876543209 0.996319018404908 1.0 1.0 1.0
0.6859567901234568 0.9963144963144963 1.0 1.0 1.0
0.6863425925925926 0.996309963099631 1.0 1.0 1.0
0.6867283950617283 0.9963054187192119 1.0 1.0 1.0
0.6871141975308641 0.9963008631319359 1.0 1.0 1.0
0.6875 0.9962962962962963 1.0 1.0 1.0
0.6878858024691358 0.9962917181705809 1.0 1.0 1.0
0.6882716049382716 0.9962871287128713 1.0 1.0 1.0
0.6886574074074073 0.9962825278810409 1.0 1.0 1.0
0.6890432098765432 0.9962779156327544 1.0 1.0 1.0
0.689429012345679 0.9962732919254659 1.0 1.0 1.0
0.6898148148148148 0.996268656716418 1.0 1.0 1.0
0.6902006172839505 0.9962640099626401 1.0 1.0 1.0
0.6905864197530864 0.9962593516209476 1.0 1.0 1.0
0.6909722222222222 0.9962546816479401 1.0 1.0 1.0
0.691358024691358 0.99625 1.0 1.0 1.0
0.6917438271604938 0.9962453066332916 1.0 1.0 1.0
0.6921296296296295 0.9962406015037594 1.0 1.0 1.0
0.6925154320987654 0.9962358845671268 1.0 1.0 1.0
0.6929012345679012 0.9962311557788944 1.0 1.0 1.0
0.693287037037037 0.9962264150943396 1.0 1.0 1.0
0.6936728395061728 0.9962216624685138 1.0 1.0 1.0
0.6940586419753086 0.9962168978562421 1.0 1.0 1.0
0.6944444444444444 0.9962121212121212 1.0 1.0 1.0
0.6948302469135802 0.9962073324905183 1.0 1.0 1.0
0.695216049382716 0.9962025316455696 1.0 1.0 1.0
0.6956018518518519 0.9961977186311787 1.0 1.0 1.0
0.6959876543209876 0.9961928934010152 1.0 1.0 1.0
0.6963734567901234 0.9961880559085133 1.0 1.0 1.0
0.6967592592592592 0.9961832061068703 1.0 1.0 1.0
0.6971450617283951 0.9961783439490446 1.0 1.0 1.0
0.6975308641975309 0.9961734693877551 1.0 1.0 1.0
0.6979166666666666 0.9961685823754789 1.0 1.0 1.0
0.6983024691358024 0.9961636828644501 1.0 1.0 1.0
0.6986882716049382 0.9961587708066582 1.0 1.0 1.0
0.6990740740740741 0.9961538461538462 1.0 1.0 1.0
0.6994598765432098 0.9961489088575096 1.0 1.0 1.0
0.6998456790123456 0.9961439588688946 1.0 1.0 1.0
0.7002314814814814 0.9961389961389961 1.0 1.0 1.0
0.7006172839506173 0.9961340206185567 1.0 1.0 1.0
0.7010030864197531 0.9961290322580645 1.0 1.0 1.0
0.7013888888888888 0.9961240310077519 1.0 1.0 1.0
0.7017746913580246 0.9961190168175937 1.0 1.0 1.0
0.7021604938271605 0.9961139896373057 1.0 1.0 1.0
0.7025462962962963 0.9961089494163424 1.0 1.0 1.0
0.7029320987654321 0.9961038961038962 1.0 1.0 1.0
0.7033179012345678 0.9960988296488946 1.0 1.0 1.0
0.7037037037037037 0.99609375 1.0 1.0 1.0
0.7040895061728395 0.9960886571056062 1.0 1.0 1.0
0.7044753086419753 0.9960835509138382 1.0 1.0 1.0
0.704861111111111 0.996078431372549 1.0 1.0 1.0
0.7052469135802468 0.9960732984293194 1.0 1.0 1.0
0.7056327160493827 0.9960681520314548 1.0 1.0 1.0
0.7060185185185185 0.9960629921259843 1.0 1.0 1.0
0.7064043209876543 0.9960578186596584 1.0 1.0 1.0
0.70679012345679 0.9960526315789474 1.0 1.0 1.0
0.7071759259259259 0.9960474308300395 1.0 1.0 1.0
0.7075617283950617 0.996042216358839 1.0 1.0 1.0
0.7079475308641975 0.9960369881109643 1.0 1.0 1.0
0.7083333333333333 0.996031746031746 1.0 1.0 1.0
0.7087191358024691 0.9960264900662251 1.0 1.0 1.0
0.7091049382716049 0.9960212201591512 1.0 1.0 1.0
0.7094907407407407 0.9960159362549801 1.0 1.0 1.0
0.7098765432098765 0.9960106382978723 1.0 1.0 1.0
0.7102623456790123 0.996005326231691 1.0 1.0 1.0
0.7106481481481481 0.996 1.0 1.0 1.0
0.7110339506172839 0.9959946595460614 1.0 1.0 1.0
0.7114197530864197 0.9959893048128342 1.0 1.0 1.0
0.7118055555555555 0.9959839357429718 1.0 1.0 1.0
0.7121913580246914 0.9959785522788204 1.0 1.0 1.0
0.7125771604938271 0.9959731543624161 1.0 1.0 1.0
0.7129629629629629 0.9959677419354839 1.0 1.0 1.0
0.7133487654320987 0.9959623149394348 1.0 1.0 1.0
0.7137345679012346 0.9959568733153639 1.0 1.0 1.0
0.7141203703703703 0.9959514170040485 1.0 1.0 1.0
0.7145061728395061 0.995945945945946 1.0 1.0 1.0
0.7148919753086419 0.9959404600811907 1.0 1.0 1.0
0.7152777777777778 0.9959349593495935 1.0 1.0 1.0
0.7156635802469136 0.9959294436906377 1.0 1.0 1.0
0.7160493827160493 0.9959239130434783 1.0 1.0 1.0
0.7164351851851851 0.9959183673469387 1.0 1.0 1.0
0.7168209876543209 0.9959128065395095 1.0 1.0 1.0
0.7172067901234568 0.9959072305593452 1.0 1.0 1.0
0.7175925925925926 0.9959016393442623 1.0 1.0 1.0
0.7179783950617283 0.9958960328317373 1.0 1.0 1.0
0.7183641975308641 0.9958904109589041 1.0 1.0 1.0
0.71875 0.9958847736625515 1.0 1.0 1.0
0.7191358024691358 0.9958791208791209 1.0 1.0 1.0
0.7195216049382716 0.9958734525447043 1.0 1.0 1.0
0.7199074074074073 0.9958677685950413 1.0 1.0 1.0
0.7202932098765432 0.9958620689655172 1.0 1.0 1.0
0.720679012345679 0.9958563535911602 1.0 1.0 1.0
0.7210648148148148 0.995850622406639 1.0 1.0 1.0
0.7214506172839505 0.9958448753462604 1.0 1.0 1.0
0.7218364197530864 0.9958391123439667 1.0 1.0 1.0
0.7222222222222222 0.9958333333333333 1.0 1.0 1.0
0.722608024691358 0.9958275382475661 1.0 1.0 1.0
0.7229938271604938 0.9958217270194986 1.0 1.0 1.0
0.7233796296296295 0.99581589958159 1.0 1.0 1.0
0.7237654320987654 0.9958100558659218 1.0 1.0 1.0
0.7241512345679012 0.9958041958041958 1.0 1.0 1.0
0.724537037037037 0.9957983193277311 1.0 1.0 1.0
0.7249228395061728 0.9957924263674615 1.0 1.0 1.0
0.7253086419753086 0.9957865168539326 1.0 1.0 1.0
0.7256944444444444 0.9957805907172996 1.0 1.0 1.0
0.7260802469135802 0.995774647887324 1.0 1.0 1.0
0.726466049382716 0.995768688293371 1.0 1.0 1.0
0.7268518518518519 0.9957627118644068 1.0 1.0 1.0
0.7272376543209876 0.9957567185289957 1.0 1.0 1.0
0.7276234567901234 0.9957507082152974 1.0 1.0 1.0
0.7280092592592592 0.9957446808510638 1.0 1.0 1.0
0.728395061728395 0.9957386363636364 1.0 1.0 1.0
0.7287808641975309 0.9957325746799431 1.0 1.0 1.0
0.7291666666666666 0.9957264957264957 1.0 1.0 1.0
0.7295524691358024 0.9957203994293866 1.0 1.0 1.0
0.7299382716049382 0.9957142857142857 1.0 1.0 1.0
0.7303240740740741 0.9957081545064378 1.0 1.0 1.0
0.7307098765432098 0.995702005730659 1.0 1.0 1.0
0.7310956790123456 0.9956958393113343 1.0 1.0 1.0
0.7314814814814814 0.9956896551724138 1.0 1.0 1.0
0.7318672839506173 0.99568345323741 1.0 1.0 1.0
0.7322530864197531 0.9956772334293948 1.0 1.0 1.0
0.7326388888888888 0.9956709956709957 1.0 1.0 1.0
0.7330246913580246 0.9956647398843931 1.0 1.0 1.0
0.7334104938271605 0.9956584659913169 1.0 1.0 1.0
0.7337962962962963 0.9956521739130435 1.0 1.0 1.0
0.7341820987654321 0.9956458635703919 1.0 1.0 1.0
0.7345679012345678 0.9956395348837209 1.0 1.0 1.0
0.7349537037037036 0.9956331877729258 1.0 1.0 1.0
0.7353395061728395 0.9956268221574344 1.0 1.0 1.0
0.7357253086419753 0.9956204379562044 1.0 1.0 1.0
0.736111111111111 0.9956140350877193 1.0 1.0 1.0
0.7364969135802468 0.9956076134699854 1.0 1.0 1.0
0.7368827160493827 0.9956011730205279 1.0 1.0 1.0
0.7372685185185185 0.9955947136563876 1.0 1.0 1.0
0.7376543209876543 0.9955882352941177 1.0 1.0 1.0
0.73804012345679 0.9955817378497791 1.0 1.0 1.0
0.7384259259259259 0.995575221238938 1.0 1.0 1.0
0.7388117283950617 0.9955686853766618 1.0 1.0 1.0
0.7391975308641975 0.9955621301775148 1.0 1.0 1.0
0.7395833333333333 0.9955555555555555 1.0 1.0 1.0
0.7399691358024691 0.9955489614243324 1.0 1.0 1.0
0.7403549382716049 0.9955423476968797 1.0 1.0 1.0
0.7407407407407407 0.9955357142857143 1.0 1.0 1.0
0.7411265432098765 0.9955290611028316 1.0 1.0 1.0
0.7415123456790123 0.9955223880597015 1.0 1.0 1.0
0.7418981481481481 0.9955156950672646 1.0 1.0 1.0
0.7422839506172839 0.9955089820359282 1.0 1.0 1.0
0.7426697530864197 0.9955022488755623 1.0 1.0 1.0
0.7430555555555555 0.9954954954954955 1.0 1.0 1.0
0.7434413580246914 0.9954887218045113 1.0 1.0 1.0
0.7438271604938271 0.9954819277108434 1.0 1.0 1.0
0.7442129629629629 0.995475113122172 1.0 1.0 1.0
0.7445987654320987 0.9954682779456193 1.0 1.0 1.0
0.7449845679012346 0.9954614220877458 1.0 1.0 1.0
0.7453703703703703 0.9954545454545455 1.0 1.0 1.0
0.7457561728395061 0.9954476479514416 1.0 1.0 1.0
0.7461419753086419 0.9954407294832827 1.0 1.0 1.0
0.7465277777777778 0.9954337899543378 1.0 1.0 1.0
0.7469135802469136 0.9954268292682927 1.0 1.0 1.0
0.7472993827160493 0.9954198473282443 1.0 1.0 1.0
0.7476851851851851 0.9954128440366973 1.0 1.0 1.0
0.7480709876543209 0.9954058192955589 1.0 1.0 1.0
0.7484567901234568 0.995398773006135 1.0 1.0 1.0
0.7488425925925926 0.9953917050691244 1.0 1.0 1.0
0.7492283950617283 0.9953846153846154 1.0 1.0 1.0
0.7496141975308641 0.9953775038520801 1.0 1.0 1.0
0.75 0.9953703703703703 1.0 1.0 1.0
0.7503858024691358 0.9953632148377125 1.0 1.0 1.0
0.7507716049382716 0.9953560371517027 1.0 1.0 1.0
0.7511574074074073 0.9953488372093023 1.0 1.0 1.0
0.7515432098765432 0.9953416149068323 1.0 1.0 1.0
0.751929012345679 0.995334370139969 1.0 1.0 1.0
0.7523148148148148 0.9953271028037384 1.0 1.0 1.0
0.7527006172839505 0.9953198127925117 1.0 1.0 1.0
0.7530864197530864 0.9953125 1.0 1.0 1.0
0.7534722222222222 0.9953051643192489 1.0 1.0 1.0
0.753858024691358 0.9952978056426333 1.0 1.0 1.0
0.7542438271604938 0.9952904238618524 1.0 1.0 1.0
0.7546296296296295 0.9952830188679245 1.0 1.0 1.0
0.7550154320987654 0.9952755905511811 1.0 1.0 1.0
0.7554012345679012 0.9952681388012619 1.0 1.0 1.0
0.755787037037037 0.995260663507109 1.0 1.0 1.0
0.7561728395061728 0.995253164556962 1.0 1.0 1.0
0.7565586419753086 0.9952456418383518 1.0 1.0 1.0
0.7569444444444444 0.9952380952380953 1.0 1.0 1.0
0.7573302469135802 0.9952305246422893 1.0 1.0 1.0
0.757716049382716 0.9952229299363057 1.0 1.0 1.0
0.7581018518518519 0.9952153110047847 1.0 1.0 1.0
0.7584876543209876 0.9952076677316294 1.0 1.0 1.0
0.7588734567901234 0.9952 1.0 1.0 1.0
0.7592592592592592 0.9951923076923077 1.0 1.0 1.0
0.759645061728395 0.9951845906902087 1.0 1.0 1.0
0.7600308641975309 0.9951768488745981 1.0 1.0 1.0
0.7604166666666666 0.9951690821256038 1.0 1.0 1.0
0.7608024691358024 0.9951612903225806 1.0 1.0 1.0
0.7611882716049382 0.9951534733441034 1.0 1.0 1.0
0.7615740740740741 0.9951456310679612 1.0 1.0 1.0
0.7619598765432098 0.9951377633711507 1.0 1.0 1.0
0.7623456790123456 0.9951298701298701 1.0 1.0 1.0
0.7627314814814814 0.9951219512195122 1.0 1.0 1.0
0.7631172839506173 0.995114006514658 1.0 1.0 1.0
0.7635030864197531 0.9951060358890701 1.0 1.0 1.0
0.7638888888888888 0.9950980392156863 1.0 1.0 1.0
0.7642746913580246 0.9950900163666121 1.0 1.0 1.0
0.7646604938271605 0.9950819672131147 1.0 1.0 1.0
0.7650462962962963 0.9950738916256158 1.0 1.0 1.0
0.7654320987654321 0.9950657894736842 1.0 1.0 1.0
0.7658179012345678 0.9958813838550247 1.0 1.0 1.0
0.7662037037037036 0.9958745874587459 1.0 1.0 1.0
0.7665895061728395 0.9958677685950413 1.0 1.0 1.0
0.7669753086419753 0.9958609271523179 1.0 1.0 1.0
0.767361111111111 0.9958540630182421 1.0 1.0 1.0
0.7677469135802468 0.9958471760797342 1.0 1.0 1.0
0.7681327160493827 0.9958402662229617 1.0 1.0 1.0
0.7685185185185185 0.9958333333333333 1.0 1.0 1.0
0.7689043209876543 0.9958263772954925 1.0 1.0 1.0
0.76929012345679 0.995819397993311 1.0 1.0 1.0
0.7696759259259259 0.9958123953098827 1.0 1.0 1.0
0.7700617283950617 0.9958053691275168 1.0 1.0 1.0
0.7704475308641975 0.9957983193277311 1.0 1.0 1.0
0.7708333333333333 0.9957912457912458 1.0 1.0 1.0
0.7712191358024691 0.9957841483979764 1.0 1.0 1.0
0.7716049382716049 0.995777027027027 1.0 1.0 1.0
0.7719907407407407 0.9957698815566836 1.0 1.0 1.0
0.7723765432098765 0.9957627118644068 1.0 1.0 1.0
0.7727623456790123 0.9957555178268251 1.0 1.0 1.0
0.7731481481481481 0.9957482993197279 1.0 1.0 1.0
0.7735339506172839 0.995741056218058 1.0 1.0 1.0
0.7739197530864197 0.9957337883959044 1.0 1.0 1.0
0.7743055555555555 0.9957264957264957 1.0 1.0 1.0
0.7746913580246914 0.9957191780821918 1.0 1.0 1.0
0.7750771604938271 0.9957118353344768 1.0 1.0 1.0
0.7754629629629629 0.9957044673539519 1.0 1.0 1.0
0.7758487654320987 0.995697074010327 1.0 1.0 1.0
0.7762345679012346 0.9956896551724138 1.0 1.0 1.0
0.7766203703703703 0.9956822107081175 1.0 1.0 1.0
0.7770061728395061 0.995674740484429 1.0 1.0 1.0
0.7773919753086419 0.9956672443674177 1.0 1.0 1.0
0.7777777777777777 0.9956597222222222 1.0 1.0 1.0
0.7781635802469136 0.9956521739130435 1.0 1.0 1.0
0.7785493827160493 0.9956445993031359 1.0 1.0 1.0
0.7789351851851851 0.9956369982547993 1.0 1.0 1.0
0.7793209876543209 0.9956293706293706 1.0 1.0 1.0
0.7797067901234568 0.9956217162872154 1.0 1.0 1.0
0.7800925925925926 0.9956140350877193 1.0 1.0 1.0
0.7804783950617283 0.9956063268892794 1.0 1.0 1.0
0.7808641975308641 0.9955985915492958 1.0 1.0 1.0
0.78125 0.9955908289241623 1.0 1.0 1.0
0.7816358024691358 0.9955830388692579 1.0 1.0 1.0
0.7820216049382716 0.995575221238938 1.0 1.0 1.0
0.7824074074074073 0.9955673758865248 1.0 1.0 1.0
0.7827932098765432 0.9955595026642984 1.0 1.0 1.0
0.783179012345679 0.9955516014234875 1.0 1.0 1.0
0.7835648148148148 0.9955436720142602 1.0 1.0 1.0
0.7839506172839505 0.9955357142857143 1.0 1.0 1.0
0.7843364197530863 0.9955277280858676 1.0 1.0 1.0
0.7847222222222222 0.9955197132616488 1.0 1.0 1.0
0.785108024691358 0.9955116696588869 1.0 1.0 1.0
0.7854938271604938 0.9955035971223022 1.0 1.0 1.0
0.7858796296296295 0.9954954954954955 1.0 1.0 1.0
0.7862654320987654 0.9954873646209387 1.0 1.0 1.0
0.7866512345679012 0.9954792043399638 1.0 1.0 1.0
0.787037037037037 0.9954710144927537 1.0 1.0 1.0
0.7874228395061728 0.9954627949183303 1.0 1.0 1.0
0.7878086419753086 0.9954545454545455 1.0 1.0 1.0
0.7881944444444444 0.9954462659380692 1.0 1.0 1.0
0.7885802469135802 0.9954379562043796 1.0 1.0 1.0
0.788966049382716 0.9954296160877514 1.0 1.0 1.0
0.7893518518518519 0.9954212454212454 1.0 1.0 1.0
0.7897376543209876 0.9954128440366973 1.0 1.0 1.0
0.7901234567901234 0.9954044117647058 1.0 1.0 1.0
0.7905092592592592 0.9953959484346224 1.0 1.0 1.0
0.790895061728395 0.9953874538745388 1.0 1.0 1.0
0.7912808641975309 0.9953789279112755 1.0 1.0 1.0
0.7916666666666666 0.9953703703703703 1.0 1.0 1.0
0.7920524691358024 0.9953617810760668 1.0 1.0 1.0
0.7924382716049382 0.9953531598513011 1.0 1.0 1.0
0.7928240740740741 0.9953445065176909 1.0 1.0 1.0
0.7932098765432098 0.9953358208955224 1.0 1.0 1.0
0.7935956790123456 0.9953271028037384 1.0 1.0 1.0
0.7939814814814814 0.9953183520599251 1.0 1.0 1.0
0.7943672839506173 0.9953095684803002 1.0 1.0 1.0
0.7947530864197531 0.9953007518796992 1.0 1.0 1.0
0.7951388888888888 0.995291902071563 1.0 1.0 1.0
0.7955246913580246 0.9952830188679245 1.0 1.0 1.0
0.7959104938271605 0.995274102079395 1.0 1.0 1.0
0.7962962962962963 0.9952651515151515 1.0 1.0 1.0
0.7966820987654321 0.9952561669829222 1.0 1.0 1.0
0.7970679012345678 0.9952471482889734 1.0 1.0 1.0
0.7974537037037036 0.9952380952380953 1.0 1.0 1.0
0.7978395061728395 0.9952290076335878 1.0 1.0 1.0
0.7982253086419753 0.9952198852772467 1.0 1.0 1.0
0.798611111111111 0.9952107279693486 1.0 1.0 1.0
0.7989969135802468 0.9952015355086372 1.0 1.0 1.0
0.7993827160493827 0.9951923076923077 1.0 1.0 1.0
0.7997685185185185 0.9951830443159922 1.0 1.0 1.0
0.8001543209876543 0.9951737451737451 1.0 1.0 1.0
0.80054012345679 0.995164410058027 1.0 1.0 1.0
0.8009259259259259 0.9951550387596899 1.0 1.0 1.0
0.8013117283950617 0.9951456310679612 1.0 1.0 1.0
0.8016975308641975 0.995136186770428 1.0 1.0 1.0
0.8020833333333333 0.9951267056530214 1.0 1.0 1.0
0.8024691358024691 0.9951171875 1.0 1.0 1.0
0.8028549382716049 0.9951076320939335 1.0 1.0 1.0
0.8032407407407407 0.9950980392156863 1.0 1.0 1.0
0.8036265432098765 0.9950884086444007 1.0 1.0 1.0
0.8040123456790123 0.9950787401574803 1.0 1.0 1.0
0.8043981481481481 0.995069033530572 1.0 1.0 1.0
0.8047839506172839 0.9950592885375494 1.0 1.0 1.0
0.8051697530864197 0.995049504950495 1.0 1.0 1.0
0.8055555555555555 0.9950396825396826 1.0 1.0 1.0
0.8059413580246914 0.9950298210735586 1.0 1.0 1.0
0.8063271604938271 0.9950199203187251 1.0 1.0 1.0
0.8067129629629629 0.9950099800399201 1.0 1.0 1.0
0.8070987654320987 0.995 1.0 1.0 1.0
0.8074845679012346 0.9949899799599199 1.0 1.0 1.0
0.8078703703703703 0.9949799196787149 1.0 1.0 1.0
0.8082561728395061 0.9949698189134809 1.0 1.0 1.0
0.8086419753086419 0.9949596774193549 1.0 1.0 1.0
0.8090277777777777 0.9949494949494949 1.0 1.0 1.0
0.8094135802469136 0.9949392712550608 1.0 1.0 1.0
0.8097993827160493 0.9949290060851927 1.0 1.0 1.0
0.8101851851851851 0.9949186991869918 1.0 1.0 1.0
0.8105709876543209 0.994908350305499 1.0 1.0 1.0
0.8109567901234568 0.9948979591836735 1.0 1.0 1.0
0.8113425925925926 0.9948875255623721 1.0 1.0 1.0
0.8117283950617283 0.9948770491803278 1.0 1.0 1.0
0.8121141975308641 0.9948665297741273 1.0 1.0 1.0
0.8125 0.9948559670781894 1.0 1.0 1.0
0.8128858024691358 0.9948453608247423 1.0 1.0 1.0
0.8132716049382716 0.9948347107438017 1.0 1.0 1.0
0.8136574074074073 0.994824016563147 1.0 1.0 1.0
0.8140432098765432 0.9948132780082988 1.0 1.0 1.0
0.814429012345679 0.9948024948024948 1.0 1.0 1.0
0.8148148148148148 0.9947916666666666 1.0 1.0 1.0
0.8152006172839505 0.9947807933194155 1.0 1.0 1.0
0.8155864197530863 0.9947698744769874 1.0 1.0 1.0
0.8159722222222222 0.9947589098532494 1.0 1.0 1.0
0.816358024691358 0.9947478991596639 1.0 1.0 1.0
0.8167438271604938 0.9947368421052631 1.0 1.0 1.0
0.8171296296296295 0.9947257383966245 1.0 1.0 1.0
0.8175154320987654 0.9947145877378436 1.0 1.0 1.0
0.8179012345679012 0.9947033898305084 1.0 1.0 1.0
0.818287037037037 0.994692144373673 1.0 1.0 1.0
0.8186728395061728 0.9946808510638298 1.0 1.0 1.0
0.8190586419753086 0.9946695095948828 1.0 1.0 1.0
0.8194444444444444 0.9946581196581197 1.0 1.0 1.0
0.8198302469135802 0.9946466809421841 1.0 1.0 1.0
0.820216049382716 0.9946351931330472 1.0 1.0 1.0
0.8206018518518519 0.9946236559139785 1.0 1.0 1.0
0.8209876543209876 0.9946120689655172 1.0 1.0 1.0
0.8213734567901234 0.9946004319654428 1.0 1.0 1.0
0.8217592592592592 0.9945887445887446 1.0 1.0 1.0
0.822145061728395 0.9945770065075922 1.0 1.0 1.0
0.8225308641975309 0.9945652173913043 1.0 1.0 1.0
0.8229166666666666 0.9945533769063181 1.0 1.0 1.0
0.8233024691358024 0.9945414847161572 1.0 1.0 1.0
0.8236882716049382 0.9945295404814004 1.0 1.0 1.0
0.8240740740740741 0.9945175438596491 1.0 1.0 1.0
0.8244598765432098 0.9945054945054945 1.0 1.0 1.0
0.8248456790123456 0.9944933920704846 1.0 1.0 1.0
0.8252314814814814 0.9944812362030905 1.0 1.0 1.0
0.8256172839506173 0.9944690265486725 1.0 1.0 1.0
0.8260030864197531 0.9944567627494457 1.0 1.0 1.0
0.8263888888888888 0.9944444444444445 1.0 1.0 1.0
0.8267746913580246 0.9944320712694877 1.0 1.0 1.0
0.8271604938271604 0.9944196428571429 1.0 1.0 1.0
0.8275462962962963 0.9944071588366891 1.0 1.0 1.0
0.8279320987654321 0.9943946188340808 1.0 1.0 1.0
0.8283179012345678 0.9943820224719101 1.0 1.0 1.0
0.8287037037037036 0.9943693693693694 1.0 1.0 1.0
0.8290895061728395 0.9943566591422122 1.0 1.0 1.0
0.8294753086419753 0.994343891402715 1.0 1.0 1.0
0.829861111111111 0.9943310657596371 1.0 1.0 1.0
0.8302469135802468 0.9943181818181818 1.0 1.0 1.0
0.8306327160493827 0.9943052391799544 1.0 1.0 1.0
0.8310185185185185 0.9942922374429224 1.0 1.0 1.0
0.8314043209876543 0.994279176201373 1.0 1.0 1.0
0.83179012345679 0.9942660550458715 1.0 1.0 1.0
0.8321759259259259 0.9942528735632183 1.0 1.0 1.0
0.8325617283950617 0.9942396313364056 1.0 1.0 1.0
0.8329475308641975 0.9942263279445728 1.0 1.0 1.0
0.8333333333333333 0.9942129629629629 1.0 1.0 1.0
0.833719135802469 0.994199535962877 1.0 1.0 1.0
0.8341049382716049 0.9941860465116279 1.0 1.0 1.0
0.8344907407407407 0.9941724941724942 1.0 1.0 1.0
0.8348765432098765 0.9941588785046729 1.0 1.0 1.0
0.8352623456790123 0.9941451990632318 1.0 1.0 1.0
0.8356481481481481 0.994131455399061 1.0 1.0 1.0
0.8360339506172839 0.9941176470588236 1.0 1.0 1.0
0.8364197530864197 0.9941037735849056 1.0 1.0 1.0
0.8368055555555555 0.9940898345153665 1.0 1.0 1.0
0.8371913580246914 0.9940758293838863 1.0 1.0 1.0
0.8375771604938271 0.994061757719715 1.0 1.0 1.0
0.8379629629629629 0.9940476190476191 1.0 1.0 1.0
0.8383487654320987 0.9940334128878282 1.0 1.0 1.0
0.8387345679012346 0.9940191387559809 1.0 1.0 1.0
0.8391203703703703 0.9940047961630696 1.0 1.0 1.0
0.8395061728395061 0.9939903846153846 1.0 1.0 1.0
0.8398919753086419 0.9939759036144579 1.0 1.0 1.0
0.8402777777777777 0.9939613526570048 1.0 1.0 1.0
0.8406635802469136 0.9939467312348669 1.0 1.0 1.0
0.8410493827160493 0.9939320388349514 1.0 1.0 1.0
0.8414351851851851 0.9939172749391727 1.0 1.0 1.0
0.8418209876543209 0.9939024390243902 1.0 1.0 1.0
0.8422067901234568 0.9938875305623472 1.0 1.0 1.0
0.8425925925925926 0.9938725490196079 1.0 1.0 1.0
0.8429783950617283 0.9938574938574939 1.0 1.0 1.0
0.8433641975308641 0.9938423645320197 1.0 1.0 1.0
0.84375 0.9938271604938271 1.0 1.0 1.0
0.8441358024691358 0.9938118811881188 1.0 1.0 1.0
0.8445216049382716 0.9937965260545906 1.0 1.0 1.0
0.8449074074074073 0.9937810945273632 1.0 1.0 1.0
0.8452932098765432 0.9937655860349127 1.0 1.0 1.0
0.845679012345679 0.99375 1.0 1.0 1.0
0.8460648148148148 0.993734335839599 1.0 1.0 1.0
0.8464506172839505 0.9937185929648241 1.0 1.0 1.0
0.8468364197530863 0.9937027707808564 1.0 1.0 1.0
0.8472222222222222 0.9936868686868687 1.0 1.0 1.0
0.847608024691358 0.9936708860759493 1.0 1.0 1.0
0.8479938271604938 0.9936548223350253 1.0 1.0 1.0
0.8483796296296295 0.9936386768447837 1.0 1.0 1.0
0.8487654320987654 0.9936224489795918 1.0 1.0 1.0
0.8491512345679012 0.9936061381074168 1.0 1.0 1.0
0.849537037037037 0.9935897435897436 1.0 1.0 1.0
0.8499228395061728 0.993573264781491 1.0 1.0 1.0
0.8503086419753086 0.9935567010309279 1.0 1.0 1.0
0.8506944444444444 0.9935400516795866 1.0 1.0 1.0
0.8510802469135802 0.9935233160621761 1.0 1.0 1.0
0.851466049382716 0.9935064935064936 1.0 1.0 1.0
0.8518518518518519 0.9934895833333334 1.0 1.0 1.0
0.8522376543209876 0.9934725848563969 1.0 1.0 1.0
0.8526234567901234 0.993455497382199 1.0 1.0 1.0
0.8530092592592592 0.9934383202099738 1.0 1.0 1.0
0.853395061728395 0.993421052631579 1.0 1.0 1.0
0.8537808641975309 0.9934036939313984 1.0 1.0 1.0
0.8541666666666666 0.9933862433862434 1.0 1.0 1.0
0.8545524691358024 0.993368700265252 1.0 1.0 1.0
0.8549382716049382 0.9933510638297872 1.0 1.0 1.0
0.8553240740740741 0.9933333333333333 1.0 1.0 1.0
0.8557098765432098 0.9933155080213903 1.0 1.0 1.0
0.8560956790123456 0.9932975871313673 1.0 1.0 1.0
0.8564814814814814 0.9932795698924731 1.0 1.0 1.0
0.8568672839506173 0.9932614555256065 1.0 1.0 1.0
0.8572530864197531 0.9932432432432432 1.0 1.0 1.0
0.8576388888888888 0.9932249322493225 1.0 1.0 1.0
0.8580246913580246 0.9932065217391305 1.0 1.0 1.0
0.8584104938271604 0.9931880108991825 1.0 1.0 1.0
0.8587962962962963 0.9931693989071039 1.0 1.0 1.0
0.8591820987654321 0.9931506849315068 1.0 1.0 1.0
0.8595679012345678 0.9931318681318682 1.0 1.0 1.0
0.8599537037037036 0.9931129476584022 1.0 1.0 1.0
0.8603395061728395 0.9930939226519337 1.0 1.0 1.0
0.8607253086419753 0.9930747922437673 1.0 1.0 1.0
0.861111111111111 0.9930555555555556 1.0 1.0 1.0
0.8614969135802468 0.9930362116991643 1.0 1.0 1.0
0.8618827160493827 0.9930167597765364 1.0 1.0 1.0
0.8622685185185185 0.9929971988795518 1.0 1.0 1.0
0.8626543209876543 0.9929775280898876 1.0 1.0 1.0
0.86304012345679 0.9929577464788732 1.0 1.0 1.0
0.8634259259259259 0.9929378531073446 1.0 1.0 1.0
0.8638117283950617 0.9929178470254958 1.0 1.0 1.0
0.8641975308641975 0.9928977272727273 1.0 1.0 1.0
0.8645833333333333 0.9928774928774928 1.0 1.0 1.0
0.864969135802469 0.9928571428571429 1.0 1.0 1.0
0.8653549382716049 0.9928366762177651 1.0 1.0 1.0
0.8657407407407407 0.992816091954023 1.0 1.0 1.0
0.8661265432098765 0.9927953890489913 1.0 1.0 1.0
0.8665123456790123 0.9927745664739884 1.0 1.0 1.0
0.8668981481481481 0.9927536231884058 1.0 1.0 1.0
0.8672839506172839 0.9927325581395349 1.0 1.0 1.0
0.8676697530864197 0.9927113702623906 1.0 1.0 1.0
0.8680555555555555 0.9926900584795322 1.0 1.0 1.0
0.8684413580246914 0.9926686217008798 1.0 1.0 1.0
0.8688271604938271 0.9926470588235294 1.0 1.0 1.0
0.8692129629629629 0.9926253687315634 1.0 1.0 1.0
0.8695987654320987 0.992603550295858 1.0 1.0 1.0
0.8699845679012346 0.9925816023738873 1.0 1.0 1.0
0.8703703703703703 0.9925595238095238 1.0 1.0 1.0
0.8707561728395061 0.9925373134328358 1.0 1.0 1.0
0.8711419753086419 0.9925149700598802 1.0 1.0 1.0
0.8715277777777777 0.9924924924924925 1.0 1.0 1.0
0.8719135802469136 0.9924698795180723 1.0 1.0 1.0
0.8722993827160493 0.9924471299093656 1.0 1.0 1.0
0.8726851851851851 0.9924242424242424 1.0 1.0 1.0
0.8730709876543209 0.9924012158054711 1.0 1.0 1.0
0.8734567901234568 0.9923780487804879 1.0 1.0 1.0
0.8738425925925926 0.9923547400611621 1.0 1.0 1.0
0.8742283950617283 0.9923312883435583 1.0 1.0 1.0
0.8746141975308641 0.9923076923076923 1.0 1.0 1.0
0.875 0.9922839506172839 1.0 1.0 1.0
0.8753858024691358 0.9922600619195047 1.0 1.0 1.0
0.8757716049382716 0.9922360248447205 1.0 1.0 1.0
0.8761574074074073 0.9922118380062306 1.0 1.0 1.0
0.8765432098765431 0.9921875 1.0 1.0 1.0
0.876929012345679 0.9921630094043887 1.0 1.0 1.0
0.8773148148148148 0.9921383647798742 1.0 1.0 1.0
0.8777006172839505 0.9921135646687698 1.0 1.0 1.0
0.8780864197530863 0.9920886075949367 1.0 1.0 1.0
0.8784722222222222 0.9920634920634921 1.0 1.0 1.0
0.878858024691358 0.9920382165605095 1.0 1.0 1.0
0.8792438271604938 0.9920127795527156 1.0 1.0 1.0
0.8796296296296295 0.9919871794871795 1.0 1.0 1.0
0.8800154320987654 0.9919614147909968 1.0 1.0 1.0
0.8804012345679012 0.9919354838709677 1.0 1.0 1.0
0.880787037037037 0.9919093851132686 1.0 1.0 1.0
0.8811728395061728 0.9918831168831169 1.0 1.0 1.0
0.8815586419753086 0.99185667752443 1.0 1.0 1.0
0.8819444444444444 0.9918300653594772 1.0 1.0 1.0
0.8823302469135802 0.9918032786885246 1.0 1.0 1.0
0.882716049382716 0.9917763157894737 1.0 1.0 1.0
0.8831018518518517 0.9917491749174917 1.0 1.0 1.0
0.8834876543209876 0.9917218543046358 1.0 1.0 1.0
0.8838734567901234 0.9916943521594684 1.0 1.0 1.0
0.8842592592592592 0.9916666666666667 1.0 1.0 1.0
0.884645061728395 0.9916387959866221 1.0 1.0 1.0
0.8850308641975309 0.9916107382550335 1.0 1.0 1.0
0.8854166666666666 0.9915824915824916 1.0 1.0 1.0
0.8858024691358024 0.9915540540540541 1.0 1.0 1.0
0.8861882716049382 0.9915254237288136 1.0 1.0 1.0
0.8865740740740741 0.9914965986394558 1.0 1.0 1.0
0.8869598765432098 0.9914675767918089 1.0 1.0 1.0
0.8873456790123456 0.9914383561643836 1.0 1.0 1.0
0.8877314814814814 0.9914089347079038 1.0 1.0 1.0
0.8881172839506173 0.9913793103448276 1.0 1.0 1.0
0.8885030864197531 0.9913494809688581 1.0 1.0 1.0
0.8888888888888888 0.9913194444444444 1.0 1.0 1.0
0.8892746913580246 0.9912891986062717 1.0 1.0 1.0
0.8896604938271604 0.9912587412587412 1.0 1.0 1.0
0.8900462962962963 0.9912280701754386 1.0 1.0 1.0
0.8904320987654321 0.9911971830985915 1.0 1.0 1.0
0.8908179012345678 0.991166077738516 1.0 1.0 1.0
0.8912037037037036 0.9911347517730497 1.0 1.0 1.0
0.8915895061728395 0.9911032028469751 1.0 1.0 1.0
0.8919753086419753 0.9910714285714286 1.0 1.0 1.0
0.892361111111111 0.9910394265232975 1.0 1.0 1.0
0.8927469135802468 0.9910071942446043 1.0 1.0 1.0
0.8931327160493827 0.9909747292418772 1.0 1.0 1.0
0.8935185185185185 0.9909420289855072 1.0 1.0 1.0
0.8939043209876543 0.990909090909091 1.0 1.0 1.0
0.89429012345679 0.9908759124087592 1.0 1.0 1.0
0.8946759259259259 0.9908424908424909 1.0 1.0 1.0
0.8950617283950617 0.9908088235294118 1.0 1.0 1.0
0.8954475308641975 0.9907749077490775 1.0 1.0 1.0
0.8958333333333333 0.9907407407407407 1.0 1.0 1.0
0.896219135802469 0.9907063197026023 1.0 1.0 1.0
0.8966049382716049 0.9906716417910447 1.0 1.0 1.0
0.8969907407407407 0.9906367041198502 1.0 1.0 1.0
0.8973765432098765 0.9906015037593985 1.0 1.0 1.0
0.8977623456790123 0.9905660377358491 1.0 1.0 1.0
0.8981481481481481 0.990530303030303 1.0 1.0 1.0
0.8985339506172839 0.9904942965779467 1.0 1.0 1.0
0.8989197530864197 0.9904580152671756 1.0 1.0 1.0
0.8993055555555555 0.9904214559386973 1.0 1.0 1.0
0.8996913580246914 0.9903846153846154 1.0 1.0 1.0
0.9000771604938271 0.9903474903474904 1.0 1.0 1.0
0.9004629629629629 0.9903100775193798 1.0 1.0 1.0
0.9008487654320987 0.9902723735408561 1.0 1.0 1.0
0.9012345679012346 0.990234375 1.0 1.0 1.0
0.9016203703703703 0.9901960784313726 1.0 1.0 1.0
0.9020061728395061 0.9901574803149606 1.0 1.0 1.0
0.9023919753086419 0.9901185770750988 1.0 1.0 1.0
0.9027777777777777 0.9900793650793651 1.0 1.0 1.0
0.9031635802469136 0.9900398406374502 1.0 1.0 1.0
0.9035493827160493 0.99 1.0 1.0 1.0
0.9039351851851851 0.9899598393574297 1.0 1.0 1.0
0.9043209876543209 0.9899193548387096 1.0 1.0 1.0
0.9047067901234568 0.9898785425101214 1.0 1.0 1.0
0.9050925925925926 0.9898373983739838 1.0 1.0 1.0
0.9054783950617283 0.9897959183673469 1.0 1.0 1.0
0.9058641975308641 0.9897540983606558 1.0 1.0 1.0
0.90625 0.9897119341563786 1.0 1.0 1.0
0.9066358024691358 0.9896694214876033 1.0 1.0 1.0
0.9070216049382716 0.9896265560165975 1.0 1.0 1.0
0.9074074074074073 0.9895833333333334 1.0 1.0 1.0
0.9077932098765431 0.9895397489539749 1.0 1.0 1.0
0.908179012345679 0.9894957983193278 1.0 1.0 1.0
0.9085648148148148 0.989451476793249 1.0 1.0 1.0
0.9089506172839505 0.989406779661017 1.0 1.0 1.0
0.9093364197530863 0.9893617021276596 1.0 1.0 1.0
0.9097222222222222 0.9893162393162394 1.0 1.0 1.0
0.910108024691358 0.9892703862660944 1.0 1.0 1.0
0.9104938271604938 0.9892241379310345 1.0 1.0 1.0
0.9108796296296295 0.9891774891774892 1.0 1.0 1.0
0.9112654320987654 0.9891304347826086 1.0 1.0 1.0
0.9116512345679012 0.9890829694323144 1.0 1.0 1.0
0.912037037037037 0.9890350877192983 1.0 1.0 1.0
0.9124228395061728 0.9889867841409692 1.0 1.0 1.0
0.9128086419753086 0.9889380530973452 1.0 1.0 1.0
0.9131944444444444 0.9888888888888889 1.0 1.0 1.0
0.9135802469135802 0.9888392857142857 1.0 1.0 1.0
0.913966049382716 0.9887892376681614 1.0 1.0 1.0
0.9143518518518517 0.9887387387387387 1.0 1.0 1.0
0.9147376543209876 0.9886877828054299 1.0 1.0 1.0
0.9151234567901234 0.9886363636363636 1.0 1.0 1.0
0.9155092592592592 0.9885844748858448 1.0 1.0 1.0
0.915895061728395 0.9885321100917431 1.0 1.0 1.0
0.9162808641975309 0.988479262672811 1.0 1.0 1.0
0.9166666666666666 0.9884259259259259 1.0 1.0 1.0
0.9170524691358024 0.9883720930232558 1.0 1.0 1.0
0.9174382716049382 0.9883177570093458 1.0 1.0 1.0
0.9178240740740741 0.9882629107981221 1.0 1.0 1.0
0.9182098765432098 0.9882075471698113 1.0 1.0 1.0
0.9185956790123456 0.9881516587677726 1.0 1.0 1.0
0.9189814814814814 0.9880952380952381 1.0 1.0 1.0
0.9193672839506173 0.9880382775119617 1.0 1.0 1.0
0.9197530864197531 0.9879807692307693 1.0 1.0 1.0
0.9201388888888888 0.9879227053140096 1.0 1.0 1.0
0.9205246913580246 0.9878640776699029 1.0 1.0 1.0
0.9209104938271604 0.9878048780487805 1.0 1.0 1.0
0.9212962962962963 0.9877450980392157 1.0 1.0 1.0
0.9216820987654321 0.9876847290640394 1.0 1.0 1.0
0.9220679012345678 0.9876237623762376 1.0 1.0 1.0
0.9224537037037036 0.9875621890547264 1.0 1.0 1.0
0.9228395061728395 0.9875 1.0 1.0 1.0
0.9232253086419753 0.9874371859296482 1.0 1.0 1.0
0.923611111111111 0.9873737373737373 1.0 1.0 1.0
0.9239969135802468 0.9873096446700508 1.0 1.0 1.0
0.9243827160493827 0.9872448979591837 1.0 1.0 1.0
0.9247685185185185 0.9871794871794872 1.0 1.0 1.0
0.9251543209876543 0.9871134020618557 1.0 1.0 1.0
0.92554012345679 0.9870466321243523 1.0 1.0 1.0
0.9259259259259258 0.9869791666666666 1.0 1.0 1.0
0.9263117283950617 0.9869109947643979 1.0 1.0 1.0
0.9266975308641975 0.9868421052631579 1.0 1.0 1.0
0.9270833333333333 0.9867724867724867 1.0 1.0 1.0
0.927469135802469 0.9867021276595744 1.0 1.0 1.0
0.9278549382716049 0.9866310160427807 1.0 1.0 1.0
0.9282407407407407 0.9865591397849462 1.0 1.0 1.0
0.9286265432098765 0.9864864864864865 1.0 1.0 1.0
0.9290123456790123 0.9864130434782609 1.0 1.0 1.0
0.9293981481481481 0.9863387978142076 1.0 1.0 1.0
0.9297839506172839 0.9862637362637363 1.0 1.0 1.0
0.9301697530864197 0.9861878453038674 1.0 1.0 1.0
0.9305555555555555 0.9861111111111112 1.0 1.0 1.0
0.9309413580246914 0.9860335195530726 1.0 1.0 1.0
0.9313271604938271 0.9859550561797753 1.0 1.0 1.0
0.9317129629629629 0.9858757062146892 1.0 1.0 1.0
0.9320987654320987 0.9857954545454546 1.0 1.0 1.0
0.9324845679012345 0.9857142857142858 1.0 1.0 1.0
0.9328703703703703 0.985632183908046 1.0 1.0 1.0
0.9332561728395061 0.9855491329479769 1.0 1.0 1.0
0.9336419753086419 0.9854651162790697 1.0 1.0 1.0
0.9340277777777777 0.9853801169590644 1.0 1.0 1.0
0.9344135802469136 0.9852941176470589 1.0 1.0 1.0
0.9347993827160493 0.985207100591716 1.0 1.0 1.0
0.9351851851851851 0.9851190476190477 1.0 1.0 1.0
0.9355709876543209 0.9850299401197605 1.0 1.0 1.0
0.9359567901234568 0.9849397590361446 1.0 1.0 1.0
0.9363425925925926 0.9848484848484849 1.0 1.0 1.0
0.9367283950617283 0.9847560975609756 1.0 1.0 1.0
0.9371141975308641 0.9846625766871165 1.0 1.0 1.0
0.9375 0.9845679012345679 1.0 1.0 1.0
0.9378858024691358 0.984472049689441 1.0 1.0 1.0
0.9382716049382716 0.984375 1.0 1.0 1.0
0.9386574074074073 0.9842767295597484 1.0 1.0 1.0
0.9390432098765431 0.9841772151898734 1.0 1.0 1.0
0.939429012345679 0.9840764331210191 1.0 1.0 1.0
0.9398148148148148 0.9839743589743589 1.0 1.0 1.0
0.9402006172839505 0.9838709677419355 1.0 1.0 1.0
0.9405864197530863 0.9837662337662337 1.0 1.0 1.0
0.9409722222222222 0.9836601307189542 1.0 1.0 1.0
0.941358024691358 0.9835526315789473 1.0 1.0 1.0
0.9417438271604938 0.9834437086092715 1.0 1.0 1.0
0.9421296296296295 0.9833333333333333 1.0 1.0 1.0
0.9425154320987654 0.9832214765100671 1.0 1.0 1.0
0.9429012345679012 0.9831081081081081 1.0 1.0 1.0
0.943287037037037 0.9863945578231292 1.0 1.0 1.0
0.9436728395061728 0.9863013698630136 1.0 1.0 1.0
0.9440586419753086 0.9862068965517241 1.0 1.0 1.0
0.9444444444444444 0.9861111111111112 1.0 1.0 1.0
0.9448302469135802 0.986013986013986 1.0 1.0 1.0
0.945216049382716 0.9859154929577465 1.0 1.0 1.0
0.9456018518518517 0.9858156028368794 1.0 1.0 1.0
0.9459876543209876 0.9857142857142858 1.0 1.0 1.0
0.9463734567901234 0.9856115107913669 1.0 1.0 1.0
0.9467592592592592 0.9855072463768116 1.0 1.0 1.0
0.947145061728395 0.9854014598540146 1.0 1.0 1.0
0.9475308641975309 0.9852941176470589 1.0 1.0 1.0
0.9479166666666666 0.9851851851851852 1.0 1.0 1.0
0.9483024691358024 0.9850746268656716 1.0 1.0 1.0
0.9486882716049382 0.9849624060150376 1.0 1.0 1.0
0.9490740740740741 0.9848484848484849 1.0 1.0 1.0
0.9494598765432098 0.9847328244274809 1.0 1.0 1.0
0.9498456790123456 0.9846153846153847 1.0 1.0 1.0
0.9502314814814814 0.9844961240310077 1.0 1.0 1.0
0.9506172839506173 0.984375 1.0 1.0 1.0
0.9510030864197531 0.984251968503937 1.0 1.0 1.0
0.9513888888888888 0.9841269841269841 1.0 1.0 1.0
0.9517746913580246 0.984 1.0 1.0 1.0
0.9521604938271604 0.9838709677419355 1.0 1.0 1.0
0.9525462962962963 0.983739837398374 1.0 1.0 1.0
0.9529320987654321 0.9836065573770492 1.0 1.0 1.0
0.9533179012345678 0.9834710743801653 1.0 1.0 1.0
0.9537037037037036 0.9833333333333333 1.0 1.0 1.0
0.9540895061728395 0.9831932773109243 1.0 1.0 1.0
0.9544753086419753 0.9830508474576272 1.0 1.0 1.0
0.954861111111111 0.9829059829059829 1.0 1.0 1.0
0.9552469135802468 0.9827586206896551 1.0 1.0 1.0
0.9556327160493827 0.9826086956521739 1.0 1.0 1.0
0.9560185185185185 0.9824561403508771 1.0 1.0 1.0
0.9564043209876543 0.9823008849557522 1.0 1.0 1.0
0.95679012345679 0.9821428571428571 1.0 1.0 1.0
0.9571759259259258 0.9819819819819819 1.0 1.0 1.0
0.9575617283950617 0.9818181818181818 1.0 1.0 1.0
0.9579475308641975 0.981651376146789 1.0 1.0 1.0
0.9583333333333333 0.9814814814814815 1.0 1.0 1.0
0.958719135802469 0.9813084112149533 1.0 1.0 1.0
0.9591049382716049 0.9811320754716981 1.0 1.0 1.0
0.9594907407407407 0.9809523809523809 1.0 1.0 1.0
0.9598765432098765 0.9807692307692307 1.0 1.0 1.0
0.9602623456790123 0.9805825242718447 1.0 1.0 1.0
0.9606481481481481 0.9803921568627451 1.0 1.0 1.0
0.9610339506172839 0.9851485148514851 1.0 1.0 1.0
0.9614197530864197 0.985 1.0 1.0 1.0
0.9618055555555555 0.9848484848484849 1.0 1.0 1.0
0.9621913580246914 0.9846938775510204 1.0 1.0 1.0
0.9625771604938271 0.9845360824742269 1.0 1.0 1.0
0.9629629629629629 0.9895833333333334 1.0 1.0 1.0
0.9633487654320987 0.9947368421052631 1.0 1.0 1.0
0.9637345679012345 0.9946808510638298 1.0 1.0 1.0
0.9641203703703703 0.9946236559139785 1.0 1.0 1.0
0.9645061728395061 0.9945652173913043 1.0 1.0 1.0
0.9648919753086419 0.9945054945054945 1.0 1.0 1.0
0.9652777777777777 0.9944444444444445 1.0 1.0 1.0
0.9656635802469136 0.9943820224719101 1.0 1.0 1.0
0.9660493827160493 1.0 1.0 1.0 1.0
0.9664351851851851 1.0 1.0 1.0 1.0
0.9668209876543209 1.0 1.0 1.0 1.0
0.9672067901234568 1.0 1.0 1.0 1.0
0.9675925925925926 1.0 1.0 1.0 1.0
0.9679783950617283 1.0 1.0 1.0 1.0
0.9683641975308641 1.0 1.0 1.0 1.0
0.96875 1.0 1.0 1.0 1.0
0.9691358024691358 1.0 1.0 1.0 1.0
0.9695216049382716 1.0 1.0 1.0 1.0
0.9699074074074073 1.0 1.0 1.0 1.0
0.9702932098765431 1.0 1.0 1.0 1.0
0.970679012345679 1.0 1.0 1.0 1.0
0.9710648148148148 1.0 1.0 1.0 1.0
0.9714506172839505 1.0 1.0 1.0 1.0
0.9718364197530863 1.0 1.0 1.0 1.0
0.9722222222222222 1.0 1.0 1.0 1.0
0.972608024691358 1.0 1.0 1.0 1.0
0.9729938271604938 1.0 1.0 1.0 1.0
0.9733796296296295 1.0 1.0 1.0 1.0
0.9737654320987654 1.0 1.0 1.0 1.0
0.9741512345679012 1.0 1.0 1.0 1.0
0.974537037037037 1.0 1.0 1.0 1.0
0.9749228395061728 1.0 1.0 1.0 1.0
0.9753086419753085 1.0 1.0 1.0 1.0
0.9756944444444444 1.0 1.0 1.0 1.0
0.9760802469135802 1.0 1.0 1.0 1.0
0.976466049382716 1.0 1.0 1.0 1.0
0.9768518518518517 1.0 1.0 1.0 1.0
0.9772376543209876 1.0 1.0 1.0 1.0
0.9776234567901234 1.0 1.0 1.0 1.0
0.9780092592592592 1.0 1.0 1.0 1.0
0.978395061728395 1.0 1.0 1.0 1.0
0.9787808641975309 1.0 1.0 1.0 1.0
0.9791666666666666 1.0 1.0 1.0 1.0
0.9795524691358024 1.0 1.0 1.0 1.0
0.9799382716049382 1.0 1.0 1.0 1.0
0.9803240740740741 1.0 1.0 1.0 1.0
0.9807098765432098 1.0 1.0 1.0 1.0
0.9810956790123456 1.0 1.0 1.0 1.0
0.9814814814814814 1.0 1.0 1.0 1.0
0.9818672839506172 1.0 1.0 1.0 1.0
0.9822530864197531 1.0 1.0 1.0 1.0
0.9826388888888888 1.0 1.0 1.0 1.0
0.9830246913580246 1.0 1.0 1.0 1.0
0.9834104938271604 1.0 1.0 1.0 1.0
0.9837962962962963 1.0 1.0 1.0 1.0
0.9841820987654321 1.0 1.0 1.0 1.0
0.9845679012345678 1.0 1.0 1.0 1.0
0.9849537037037036 1.0 1.0 1.0 1.0
0.9853395061728395 1.0 1.0 1.0 1.0
0.9857253086419753 1.0 1.0 1.0 1.0
0.986111111111111 1.0 1.0 1.0 1.0
0.9864969135802468 1.0 1.0 1.0 1.0
0.9868827160493827 1.0 1.0 1.0 1.0
0.9872685185185185 1.0 1.0 1.0 1.0
0.9876543209876543 1.0 1.0 1.0 1.0
0.98804012345679 1.0 1.0 1.0 1.0
0.9884259259259258 1.0 1.0 1.0 1.0
0.9888117283950617 1.0 1.0 1.0 1.0
0.9891975308641975 1.0 1.0 1.0 1.0
0.9895833333333333 1.0 1.0 1.0 1.0
0.989969135802469 1.0 1.0 1.0 1.0
0.9903549382716049 1.0 1.0 1.0 1.0
0.9907407407407407 1.0 1.0 1.0 1.0
0.9911265432098765 1.0 1.0 1.0 1.0
0.9915123456790123 1.0 1.0 1.0 1.0
0.9918981481481481 1.0 1.0 1.0 1.0
0.9922839506172839 1.0 1.0 1.0 1.0
0.9926697530864197 1.0 1.0 1.0 1.0
0.9930555555555555 1.0 1.0 1.0 1.0
0.9934413580246914 1.0 1.0 1.0 1.0
0.9938271604938271 1.0 1.0 1.0 1.0
0.9942129629629629 1.0 1.0 1.0 1.0
0.9945987654320987 1.0 1.0 1.0 1.0
0.9949845679012345 1.0 1.0 1.0 1.0
0.9953703703703703 1.0 1.0 1.0 1.0
0.9957561728395061 1.0 1.0 1.0 1.0
0.9961419753086419 1.0 1.0 1.0 1.0
0.9965277777777777 1.0 1.0 1.0 1.0
0.9969135802469136 1.0 1.0 1.0 1.0
0.9972993827160493 1.0 1.0 1.0 1.0
0.9976851851851851 1.0 1.0 1.0 1.0
0.9980709876543209 1.0 1.0 1.0 1.0
0.9984567901234568 1.0 1.0 1.0 1.0
0.9988425925925926 1.0 1.0 1.0 1.0
0.9992283950617283 1.0 1.0 1.0 1.0
0.9996141975308641 1.0 1.0 1.0 1.0


==> solar_big_global_eps_aleatoric.dat <==
rej_rate robustness uncertainty hybrid ideal
0.0 0.7910798122065728 0.7910798122065728 0.7910798122065728 0.7910798122065728
0.002347417840375587 0.7905882352941176 0.7929411764705883 0.7905882352941176 0.7929411764705883
0.004694835680751174 0.7900943396226415 0.7948113207547169 0.7900943396226415 0.7948113207547169
0.007042253521126761 0.7919621749408984 0.7943262411347518 0.789598108747045 0.7966903073286052
0.009389671361502348 0.7914691943127962 0.7962085308056872 0.7914691943127962 0.7985781990521327
0.011737089201877934 0.7909738717339667 0.7980997624703088 0.7933491686460807 0.8004750593824228
0.014084507042253521 0.7928571428571428 0.7976190476190477 0.7952380952380952 0.8023809523809524
0.01643192488262911 0.7923627684964201 0.7995226730310262 0.7971360381861575 0.8042959427207638
0.018779342723004695 0.7942583732057417 0.7990430622009569 0.7990430622009569 0.80622009569378
0.02112676056338028 0.7937649880095923 0.7985611510791367 0.8009592326139089 0.8081534772182254
0.023474178403755867 0.7956730769230769 0.8004807692307693 0.8004807692307693 0.8100961538461539
0.025821596244131457 0.7975903614457831 0.8024096385542169 0.8 0.8120481927710843
0.028169014084507043 0.7995169082125604 0.8019323671497585 0.8019323671497585 0.8140096618357487
0.03051643192488263 0.801452784503632 0.8038740920096852 0.8038740920096852 0.8159806295399515
0.03286384976525822 0.8033980582524272 0.8033980582524272 0.8033980582524272 0.8179611650485437
0.035211267605633804 0.8029197080291971 0.8029197080291971 0.8029197080291971 0.8199513381995134
0.03755868544600939 0.8048780487804879 0.802439024390244 0.802439024390244 0.8219512195121951
0.03990610328638498 0.8068459657701712 0.80440097799511 0.8019559902200489 0.823960880195599
0.04225352112676056 0.8063725490196079 0.8063725490196079 0.8014705882352942 0.8259803921568627
0.04460093896713615 0.8058968058968059 0.8058968058968059 0.800982800982801 0.828009828009828
0.046948356807511735 0.8054187192118226 0.8054187192118226 0.8029556650246306 0.8300492610837439
0.04929577464788733 0.8074074074074075 0.8074074074074075 0.8024691358024691 0.8320987654320988
0.051643192488262914 0.8094059405940595 0.806930693069307 0.8044554455445545 0.8341584158415841
0.0539906103286385 0.8114143920595533 0.8064516129032258 0.8039702233250621 0.8362282878411911
0.056338028169014086 0.8109452736318408 0.8059701492537313 0.8034825870646766 0.8383084577114428
0.05868544600938967 0.8104738154613467 0.8054862842892768 0.8054862842892768 0.8403990024937655
0.06103286384976526 0.8125 0.805 0.805 0.8425
0.06338028169014084 0.8120300751879699 0.8045112781954887 0.8045112781954887 0.8446115288220551
0.06572769953051644 0.8115577889447236 0.8065326633165829 0.8065326633165829 0.8467336683417085
0.06807511737089202 0.8110831234256927 0.8085642317380353 0.8060453400503779 0.8488664987405542
0.07042253521126761 0.8106060606060606 0.8106060606060606 0.8080808080808081 0.851010101010101
0.07276995305164319 0.810126582278481 0.8126582278481013 0.810126582278481 0.8531645569620253
0.07511737089201878 0.8096446700507615 0.8121827411167513 0.8096446700507615 0.8553299492385786
0.07746478873239437 0.8091603053435115 0.8142493638676844 0.811704834605598 0.8575063613231552
0.07981220657276995 0.8086734693877551 0.8137755102040817 0.8137755102040817 0.8596938775510204
0.08215962441314555 0.8107416879795396 0.8132992327365729 0.8132992327365729 0.8618925831202046
0.08450704225352113 0.8128205128205128 0.8128205128205128 0.8153846153846154 0.8641025641025641
0.08685446009389672 0.8149100257069408 0.8149100257069408 0.8149100257069408 0.8663239074550129
0.0892018779342723 0.8144329896907216 0.8144329896907216 0.8170103092783505 0.8685567010309279
0.09154929577464789 0.8165374677002584 0.8165374677002584 0.8165374677002584 0.8708010335917312
0.09389671361502347 0.8186528497409327 0.8160621761658031 0.8186528497409327 0.8730569948186528
0.09624413145539906 0.8207792207792208 0.8155844155844156 0.8181818181818182 0.8753246753246753
0.09859154929577466 0.8203125 0.8177083333333334 0.8203125 0.8776041666666666
0.10093896713615023 0.8198433420365535 0.8198433420365535 0.8198433420365535 0.8798955613577023
0.10328638497652583 0.819371727748691 0.8219895287958116 0.8219895287958116 0.8821989528795812
0.1056338028169014 0.821522309711286 0.8241469816272966 0.8241469816272966 0.884514435695538
0.107981220657277 0.8210526315789474 0.8236842105263158 0.8263157894736842 0.8868421052631579
0.11032863849765258 0.820580474934037 0.8232189973614775 0.8284960422163589 0.8891820580474934
0.11267605633802817 0.8227513227513228 0.8227513227513228 0.8306878306878307 0.8915343915343915
0.11502347417840376 0.8222811671087533 0.8222811671087533 0.830238726790451 0.8938992042440318
0.11737089201877934 0.8218085106382979 0.8218085106382979 0.8324468085106383 0.8962765957446809
0.11971830985915494 0.824 0.8213333333333334 0.832 0.8986666666666666
0.12206572769953052 0.8262032085561497 0.820855614973262 0.8315508021390374 0.9010695187165776
0.12441314553990611 0.8284182305630027 0.8230563002680965 0.8310991957104558 0.903485254691689
0.1267605633802817 0.8279569892473119 0.8252688172043011 0.8333333333333334 0.9059139784946236
0.12910798122065728 0.8274932614555256 0.8247978436657682 0.8355795148247979 0.9083557951482479
0.13145539906103287 0.827027027027027 0.8243243243243243 0.8351351351351352 0.9108108108108108
0.13380281690140847 0.8265582655826558 0.8238482384823849 0.8373983739837398 0.9132791327913279
0.13615023474178403 0.8260869565217391 0.8233695652173914 0.8396739130434783 0.9157608695652174
0.13849765258215962 0.8256130790190735 0.8228882833787466 0.8419618528610354 0.9182561307901907
0.14084507042253522 0.825136612021858 0.8224043715846995 0.8415300546448088 0.9207650273224044
0.1431924882629108 0.8246575342465754 0.821917808219178 0.8438356164383561 0.9232876712328767
0.14553990610328638 0.8269230769230769 0.8241758241758241 0.8434065934065934 0.9258241758241759
0.14788732394366197 0.8264462809917356 0.8236914600550964 0.8429752066115702 0.928374655647383
0.15023474178403756 0.8287292817679558 0.8232044198895028 0.8425414364640884 0.930939226519337
0.15258215962441316 0.8310249307479224 0.8227146814404432 0.8421052631578947 0.9335180055401662
0.15492957746478875 0.8333333333333334 0.825 0.8444444444444444 0.9361111111111111
0.1572769953051643 0.8328690807799443 0.8245125348189415 0.8440111420612814 0.9387186629526463
0.1596244131455399 0.8324022346368715 0.8268156424581006 0.8463687150837989 0.9413407821229051
0.1619718309859155 0.8319327731092437 0.8263305322128851 0.8487394957983193 0.9439775910364145
0.1643192488262911 0.8314606741573034 0.8258426966292135 0.851123595505618 0.9466292134831461
0.16666666666666666 0.8309859154929577 0.8253521126760563 0.8535211267605634 0.9492957746478873
0.16901408450704225 0.8333333333333334 0.8248587570621468 0.8559322033898306 0.9519774011299436
0.17136150234741784 0.8328611898016998 0.8243626062322946 0.8555240793201133 0.9546742209631728
0.17370892018779344 0.8323863636363636 0.8238636363636364 0.8551136363636364 0.9573863636363636
0.17605633802816903 0.8319088319088319 0.8233618233618234 0.8575498575498576 0.9601139601139601
0.1784037558685446 0.8342857142857143 0.8257142857142857 0.8571428571428571 0.9628571428571429
0.1807511737089202 0.833810888252149 0.8252148997134671 0.8567335243553008 0.9656160458452722
0.18309859154929578 0.8362068965517241 0.8275862068965517 0.8591954022988506 0.9683908045977011
0.18544600938967137 0.8357348703170029 0.829971181556196 0.861671469740634 0.9711815561959655
0.18779342723004694 0.8352601156069365 0.8323699421965318 0.861271676300578 0.9739884393063584
0.19014084507042253 0.8376811594202899 0.8347826086956521 0.8608695652173913 0.9768115942028985
0.19248826291079812 0.8401162790697675 0.8372093023255814 0.8633720930232558 0.9796511627906976
0.19483568075117372 0.8396501457725948 0.8396501457725948 0.8658892128279884 0.9825072886297376
0.1971830985915493 0.8391812865497076 0.8421052631578947 0.868421052631579 0.9853801169590644
0.19953051643192488 0.8387096774193549 0.841642228739003 0.8680351906158358 0.9882697947214076
0.20187793427230047 0.8382352941176471 0.8441176470588235 0.8676470588235294 0.9911764705882353
0.20422535211267606 0.8377581120943953 0.8436578171091446 0.8672566371681416 0.9941002949852508
0.20657276995305165 0.8402366863905325 0.8461538461538461 0.8698224852071006 0.9970414201183432
0.20892018779342725 0.8397626112759644 0.8486646884272997 0.8694362017804155 1.0
0.2112676056338028 0.8392857142857143 0.8482142857142857 0.8690476190476191 1.0
0.2136150234741784 0.8417910447761194 0.8507462686567164 0.8686567164179104 1.0
0.215962441314554 0.844311377245509 0.8532934131736527 0.8682634730538922 1.0
0.2183098591549296 0.8468468468468469 0.8558558558558559 0.8678678678678678 1.0
0.22065727699530516 0.8493975903614458 0.858433734939759 0.8674698795180723 1.0
0.22300469483568075 0.8489425981873112 0.8580060422960725 0.8700906344410876 1.0
0.22535211267605634 0.8484848484848485 0.8606060606060606 0.8696969696969697 1.0
0.22769953051643194 0.851063829787234 0.8632218844984803 0.8693009118541033 1.0
0.23004694835680753 0.850609756097561 0.8658536585365854 0.8719512195121951 1.0
0.2323943661971831 0.8501529051987767 0.8685015290519877 0.8715596330275229 1.0
0.2347417840375587 0.852760736196319 0.8680981595092024 0.8711656441717791 1.0
0.23708920187793428 0.8523076923076923 0.8676923076923077 0.8707692307692307 1.0
0.23943661971830987 0.8549382716049383 0.8672839506172839 0.8703703703703703 1.0
0.24178403755868544 0.8575851393188855 0.8699690402476781 0.8699690402476781 1.0
0.24413145539906103 0.8571428571428571 0.8695652173913043 0.8695652173913043 1.0
0.24647887323943662 0.8598130841121495 0.8691588785046729 0.8691588785046729 1.0
0.24882629107981222 0.8625 0.86875 0.86875 1.0
0.2511737089201878 0.8620689655172413 0.8683385579937304 0.8683385579937304 1.0
0.2535211267605634 0.8616352201257862 0.8710691823899371 0.8679245283018868 1.0
0.255868544600939 0.861198738170347 0.8738170347003155 0.8675078864353313 1.0
0.25821596244131456 0.8607594936708861 0.8734177215189873 0.8670886075949367 1.0
0.2605633802816901 0.8603174603174604 0.8761904761904762 0.8666666666666667 1.0
0.26291079812206575 0.8598726114649682 0.8789808917197452 0.8662420382165605 1.0
0.2652582159624413 0.8594249201277955 0.8785942492012779 0.865814696485623 1.0
0.26760563380281693 0.8589743589743589 0.8782051282051282 0.8653846153846154 1.0
0.2699530516431925 0.8585209003215434 0.8778135048231511 0.864951768488746 1.0
0.27230046948356806 0.8612903225806452 0.8774193548387097 0.867741935483871 1.0
0.2746478873239437 0.86084142394822 0.8770226537216829 0.8673139158576052 1.0
0.27699530516431925 0.8636363636363636 0.8766233766233766 0.8701298701298701 1.0
0.2793427230046948 0.8631921824104235 0.8762214983713354 0.8697068403908795 1.0
0.28169014084507044 0.8627450980392157 0.8758169934640523 0.869281045751634 1.0
0.284037558685446 0.8622950819672132 0.8786885245901639 0.8688524590163934 1.0
0.2863849765258216 0.8618421052631579 0.881578947368421 0.8717105263157895 1.0
0.2887323943661972 0.8613861386138614 0.8811881188118812 0.8712871287128713 1.0
0.29107981220657275 0.8609271523178808 0.8807947019867549 0.8708609271523179 1.0
0.2934272300469484 0.8604651162790697 0.8803986710963455 0.8737541528239202 1.0
0.29577464788732394 0.86 0.88 0.8733333333333333 1.0
0.29812206572769956 0.8595317725752508 0.882943143812709 0.8762541806020067 1.0
0.3004694835680751 0.8590604026845637 0.8825503355704698 0.8758389261744967 1.0
0.3028169014084507 0.8585858585858586 0.8821548821548821 0.8787878787878788 1.0
0.3051643192488263 0.8581081081081081 0.8851351351351351 0.8783783783783784 1.0
0.3075117370892019 0.8576271186440678 0.8847457627118644 0.8813559322033898 1.0
0.3098591549295775 0.8571428571428571 0.8877551020408163 0.8843537414965986 1.0
0.31220657276995306 0.856655290102389 0.8907849829351536 0.8839590443686007 1.0
0.3145539906103286 0.8561643835616438 0.8904109589041096 0.8835616438356164 1.0
0.31690140845070425 0.8556701030927835 0.8900343642611683 0.8831615120274914 1.0
0.3192488262910798 0.8551724137931035 0.8896551724137931 0.8827586206896552 1.0
0.32159624413145543 0.8546712802768166 0.889273356401384 0.8823529411764706 1.0
0.323943661971831 0.8576388888888888 0.8888888888888888 0.8819444444444444 1.0
0.32629107981220656 0.8571428571428571 0.8885017421602788 0.8815331010452961 1.0
0.3286384976525822 0.8566433566433567 0.8916083916083916 0.8811188811188811 1.0
0.33098591549295775 0.856140350877193 0.8947368421052632 0.8807017543859649 1.0
0.3333333333333333 0.8556338028169014 0.8943661971830986 0.8838028169014085 1.0
0.33568075117370894 0.8551236749116607 0.8939929328621908 0.8869257950530035 1.0
0.3380281690140845 0.8546099290780141 0.8936170212765957 0.8865248226950354 1.0
0.3403755868544601 0.8540925266903915 0.8932384341637011 0.8861209964412812 1.0
0.3427230046948357 0.8535714285714285 0.8964285714285715 0.8857142857142857 1.0
0.34507042253521125 0.8530465949820788 0.8960573476702509 0.8853046594982079 1.0
0.3474178403755869 0.8525179856115108 0.89568345323741 0.8848920863309353 1.0
0.34976525821596244 0.851985559566787 0.8953068592057761 0.8844765342960289 1.0
0.35211267605633806 0.8514492753623188 0.894927536231884 0.8840579710144928 1.0
0.3544600938967136 0.850909090909091 0.8945454545454545 0.8872727272727273 1.0
0.3568075117370892 0.8503649635036497 0.8941605839416058 0.8868613138686131 1.0
0.3591549295774648 0.8498168498168498 0.8937728937728938 0.8864468864468864 1.0
0.3615023474178404 0.8492647058823529 0.8933823529411765 0.8860294117647058 1.0
0.363849765258216 0.8487084870848709 0.8929889298892989 0.8856088560885609 1.0
0.36619718309859156 0.8481481481481481 0.8962962962962963 0.8851851851851852 1.0
0.3685446009389671 0.8475836431226765 0.895910780669145 0.8847583643122676 1.0
0.37089201877934275 0.8470149253731343 0.8955223880597015 0.8843283582089553 1.0
0.3732394366197183 0.846441947565543 0.8951310861423221 0.8838951310861424 1.0
0.3755868544600939 0.8458646616541353 0.8947368421052632 0.8834586466165414 1.0
0.3779342723004695 0.8490566037735849 0.8943396226415095 0.8830188679245283 1.0
0.38028169014084506 0.8484848484848485 0.8939393939393939 0.8825757575757576 1.0
0.3826291079812207 0.8479087452471483 0.8935361216730038 0.8821292775665399 1.0
0.38497652582159625 0.8473282442748091 0.8931297709923665 0.8816793893129771 1.0
0.3873239436619718 0.8467432950191571 0.896551724137931 0.8812260536398467 1.0
0.38967136150234744 0.85 0.8961538461538462 0.8807692307692307 1.0
0.392018779342723 0.8494208494208494 0.8957528957528957 0.8841698841698842 1.0
0.3943661971830986 0.8488372093023255 0.8953488372093024 0.8837209302325582 1.0
0.3967136150234742 0.8482490272373541 0.8949416342412452 0.8871595330739299 1.0
0.39906103286384975 0.84765625 0.89453125 0.88671875 1.0
0.4014084507042254 0.8509803921568627 0.8941176470588236 0.8901960784313725 1.0
0.40375586854460094 0.8503937007874016 0.8937007874015748 0.889763779527559 1.0
0.40610328638497656 0.849802371541502 0.8932806324110671 0.8893280632411067 1.0
0.4084507042253521 0.8492063492063492 0.8968253968253969 0.8888888888888888 1.0
0.4107981220657277 0.848605577689243 0.896414342629482 0.8924302788844621 1.0
0.4131455399061033 0.852 0.896 0.892 1.0
0.4154929577464789 0.8554216867469879 0.8955823293172691 0.891566265060241 1.0
0.4178403755868545 0.8588709677419355 0.8951612903225806 0.8951612903225806 1.0
0.42018779342723006 0.8582995951417004 0.8987854251012146 0.8947368421052632 1.0
0.4225352112676056 0.8617886178861789 0.9024390243902439 0.8983739837398373 1.0
0.42488262910798125 0.8653061224489796 0.9020408163265307 0.8979591836734694 1.0
0.4272300469483568 0.8647540983606558 0.9016393442622951 0.8975409836065574 1.0
0.4295774647887324 0.8641975308641975 0.9012345679012346 0.9012345679012346 1.0
0.431924882629108 0.8636363636363636 0.9008264462809917 0.9008264462809917 1.0
0.43427230046948356 0.8630705394190872 0.9004149377593361 0.9004149377593361 1.0
0.4366197183098592 0.8666666666666667 0.9 0.9 1.0
0.43896713615023475 0.8661087866108786 0.899581589958159 0.9037656903765691 1.0
0.4413145539906103 0.865546218487395 0.9033613445378151 0.9033613445378151 1.0
0.44366197183098594 0.8649789029535865 0.9071729957805907 0.9029535864978903 1.0
0.4460093896713615 0.8686440677966102 0.9110169491525424 0.902542372881356 1.0
0.4483568075117371 0.8680851063829788 0.9106382978723404 0.9063829787234042 1.0
0.4507042253521127 0.8717948717948718 0.9102564102564102 0.9102564102564102 1.0
0.45305164319248825 0.8755364806866953 0.9098712446351931 0.9098712446351931 1.0
0.45539906103286387 0.875 0.9094827586206896 0.9094827586206896 1.0
0.45774647887323944 0.8744588744588745 0.9090909090909091 0.9090909090909091 1.0
0.46009389671361506 0.8782608695652174 0.908695652173913 0.908695652173913 1.0
0.4624413145539906 0.8820960698689956 0.9082969432314411 0.9082969432314411 1.0
0.4647887323943662 0.881578947368421 0.9078947368421053 0.9078947368421053 1.0
0.4671361502347418 0.8810572687224669 0.9074889867841409 0.9074889867841409 1.0
0.4694835680751174 0.8805309734513275 0.9070796460176991 0.9070796460176991 1.0
0.471830985915493 0.88 0.9066666666666666 0.9066666666666666 1.0
0.47417840375586856 0.8794642857142857 0.90625 0.90625 1.0
0.4765258215962441 0.8789237668161435 0.9103139013452914 0.9103139013452914 1.0
0.47887323943661975 0.8783783783783784 0.9099099099099099 0.9144144144144144 1.0
0.4812206572769953 0.8778280542986425 0.9140271493212669 0.9140271493212669 1.0
0.4835680751173709 0.8772727272727273 0.9136363636363637 0.9136363636363637 1.0
0.4859154929577465 0.8767123287671232 0.91324200913242 0.91324200913242 1.0
0.48826291079812206 0.8807339449541285 0.9128440366972477 0.9128440366972477 1.0
0.4906103286384977 0.880184331797235 0.9124423963133641 0.9124423963133641 1.0
0.49295774647887325 0.8842592592592593 0.9120370370370371 0.9120370370370371 1.0
0.4953051643192488 0.8837209302325582 0.9116279069767442 0.9116279069767442 1.0
0.49765258215962443 0.883177570093458 0.9112149532710281 0.9112149532710281 1.0
0.5 0.8826291079812206 0.9107981220657277 0.9107981220657277 1.0
0.5023474178403756 0.8820754716981132 0.910377358490566 0.910377358490566 1.0
0.5046948356807511 0.8815165876777251 0.909952606635071 0.909952606635071 1.0
0.5070422535211268 0.8809523809523809 0.9095238095238095 0.9095238095238095 1.0
0.5093896713615024 0.8803827751196173 0.9090909090909091 0.9138755980861244 1.0
0.511737089201878 0.8798076923076923 0.9086538461538461 0.9134615384615384 1.0
0.5140845070422535 0.8792270531400966 0.9130434782608695 0.9130434782608695 1.0
0.5164319248826291 0.8786407766990292 0.912621359223301 0.912621359223301 1.0
0.5187793427230047 0.8780487804878049 0.9121951219512195 0.9121951219512195 1.0
0.5211267605633803 0.8774509803921569 0.9117647058823529 0.9117647058823529 1.0
0.5234741784037559 0.8768472906403941 0.9113300492610837 0.9113300492610837 1.0
0.5258215962441315 0.8762376237623762 0.9108910891089109 0.9108910891089109 1.0
0.528169014084507 0.8756218905472637 0.9104477611940298 0.9104477611940298 1.0
0.5305164319248826 0.88 0.91 0.91 1.0
0.5328638497652582 0.8793969849246231 0.9095477386934674 0.914572864321608 1.0
0.5352112676056339 0.8787878787878788 0.9090909090909091 0.9141414141414141 1.0
0.5375586854460094 0.8781725888324873 0.9086294416243654 0.9137055837563451 1.0
0.539906103286385 0.8826530612244898 0.9081632653061225 0.9132653061224489 1.0
0.5422535211267606 0.882051282051282 0.9076923076923077 0.9128205128205128 1.0
0.5446009389671361 0.8814432989690721 0.9072164948453608 0.9123711340206185 1.0
0.5469483568075117 0.8808290155440415 0.9067357512953368 0.9119170984455959 1.0
0.5492957746478874 0.8854166666666666 0.90625 0.9114583333333334 1.0
0.5516431924882629 0.8848167539267016 0.9057591623036649 0.9162303664921466 1.0
0.5539906103286385 0.8894736842105263 0.9052631578947369 0.9157894736842105 1.0
0.5563380281690141 0.8888888888888888 0.9047619047619048 0.9153439153439153 1.0
0.5586854460093896 0.8882978723404256 0.9042553191489362 0.9148936170212766 1.0
0.5610328638497653 0.8877005347593583 0.9037433155080213 0.9144385026737968 1.0
0.5633802816901409 0.8870967741935484 0.9032258064516129 0.9139784946236559 1.0
0.5657276995305165 0.8864864864864865 0.9027027027027027 0.918918918918919 1.0
0.568075117370892 0.8858695652173914 0.9021739130434783 0.9184782608695652 1.0
0.5704225352112676 0.8907103825136612 0.907103825136612 0.9180327868852459 1.0
0.5727699530516432 0.8901098901098901 0.9065934065934066 0.9175824175824175 1.0
0.5751173708920188 0.8895027624309392 0.9060773480662984 0.9171270718232044 1.0
0.5774647887323944 0.8888888888888888 0.9055555555555556 0.9166666666666666 1.0
0.57981220657277 0.888268156424581 0.9050279329608939 0.9217877094972067 1.0
0.5821596244131455 0.8876404494382022 0.9044943820224719 0.9213483146067416 1.0
0.5845070422535211 0.8870056497175142 0.903954802259887 0.9209039548022598 1.0
0.5868544600938967 0.8863636363636364 0.9034090909090909 0.9204545454545454 1.0
0.5892018779342724 0.8857142857142857 0.9028571428571428 0.92 1.0
0.5915492957746479 0.8850574712643678 0.9022988505747126 0.9195402298850575 1.0
0.5938967136150235 0.884393063583815 0.9017341040462428 0.9248554913294798 1.0
0.5962441314553991 0.8837209302325582 0.9011627906976745 0.9302325581395349 1.0
0.5985915492957746 0.8830409356725146 0.9005847953216374 0.9298245614035088 1.0
0.6009389671361502 0.8823529411764706 0.9 0.9294117647058824 1.0
0.6032863849765259 0.8816568047337278 0.8994082840236687 0.9289940828402367 1.0
0.6056338028169014 0.8809523809523809 0.8988095238095238 0.9285714285714286 1.0
0.607981220657277 0.8802395209580839 0.8982035928143712 0.9281437125748503 1.0
0.6103286384976526 0.8795180722891566 0.8975903614457831 0.927710843373494 1.0
0.6126760563380281 0.8787878787878788 0.896969696969697 0.9272727272727272 1.0
0.6150234741784038 0.8780487804878049 0.8963414634146342 0.926829268292683 1.0
0.6173708920187794 0.8834355828220859 0.8957055214723927 0.9263803680981595 1.0
0.619718309859155 0.8827160493827161 0.8950617283950617 0.9259259259259259 1.0
0.6220657276995305 0.8819875776397516 0.8944099378881988 0.9254658385093167 1.0
0.6244131455399061 0.88125 0.9 0.93125 1.0
0.6267605633802817 0.8805031446540881 0.89937106918239 0.9308176100628931 1.0
0.6291079812206573 0.879746835443038 0.8987341772151899 0.930379746835443 1.0
0.6314553990610329 0.8789808917197452 0.8980891719745223 0.9299363057324841 1.0
0.6338028169014085 0.8782051282051282 0.8974358974358975 0.9294871794871795 1.0
0.636150234741784 0.8774193548387097 0.896774193548387 0.9290322580645162 1.0
0.6384976525821596 0.8766233766233766 0.9025974025974026 0.9285714285714286 1.0
0.6408450704225352 0.8758169934640523 0.9019607843137255 0.9281045751633987 1.0
0.6431924882629109 0.875 0.9013157894736842 0.9276315789473685 1.0
0.6455399061032864 0.8741721854304636 0.9006622516556292 0.9271523178807947 1.0
0.647887323943662 0.8733333333333333 0.9 0.9266666666666666 1.0
0.6502347417840376 0.87248322147651 0.8993288590604027 0.9328859060402684 1.0
0.6525821596244131 0.8716216216216216 0.8986486486486487 0.9324324324324325 1.0
0.6549295774647887 0.8707482993197279 0.8979591836734694 0.9319727891156463 1.0
0.6572769953051644 0.8767123287671232 0.8972602739726028 0.9315068493150684 1.0
0.6596244131455399 0.8758620689655172 0.896551724137931 0.9310344827586207 1.0
0.6619718309859155 0.875 0.8958333333333334 0.9305555555555556 1.0
0.6643192488262911 0.8741258741258742 0.8951048951048951 0.9300699300699301 1.0
0.6666666666666666 0.8732394366197183 0.8943661971830986 0.9295774647887324 1.0
0.6690140845070423 0.8794326241134752 0.8936170212765957 0.9290780141843972 1.0
0.6713615023474179 0.8857142857142857 0.8928571428571429 0.9285714285714286 1.0
0.6737089201877935 0.8848920863309353 0.8992805755395683 0.935251798561151 1.0
0.676056338028169 0.8840579710144928 0.8985507246376812 0.9347826086956522 1.0
0.6784037558685446 0.8832116788321168 0.8978102189781022 0.9343065693430657 1.0
0.6807511737089202 0.8823529411764706 0.8970588235294118 0.9338235294117647 1.0
0.6830985915492958 0.8814814814814815 0.8962962962962963 0.9333333333333333 1.0
0.6854460093896714 0.8805970149253731 0.8955223880597015 0.9328358208955224 1.0
0.687793427230047 0.8872180451127819 0.8947368421052632 0.9323308270676691 1.0
0.6901408450704225 0.8863636363636364 0.8939393939393939 0.9318181818181818 1.0
0.6924882629107981 0.8854961832061069 0.8931297709923665 0.9312977099236641 1.0
0.6948356807511737 0.8923076923076924 0.9 0.9307692307692308 1.0
0.6971830985915494 0.8914728682170543 0.8992248062015504 0.9302325581395349 1.0
0.6995305164319249 0.890625 0.8984375 0.9296875 1.0
0.7018779342723005 0.889763779527559 0.8976377952755905 0.9291338582677166 1.0
0.7042253521126761 0.8968253968253969 0.8968253968253969 0.9285714285714286 1.0
0.7065727699530516 0.896 0.896 0.928 1.0
0.7089201877934272 0.8951612903225806 0.8951612903225806 0.9274193548387096 1.0
0.7112676056338029 0.8943089430894309 0.8943089430894309 0.926829268292683 1.0
0.7136150234741784 0.8934426229508197 0.9016393442622951 0.9262295081967213 1.0
0.715962441314554 0.8925619834710744 0.9008264462809917 0.9256198347107438 1.0
0.7183098591549296 0.8916666666666667 0.9 0.925 1.0
0.7206572769953051 0.8991596638655462 0.8991596638655462 0.9243697478991597 1.0
0.7230046948356808 0.8983050847457628 0.8983050847457628 0.923728813559322 1.0
0.7253521126760564 0.8974358974358975 0.8974358974358975 0.9230769230769231 1.0
0.727699530516432 0.896551724137931 0.896551724137931 0.9224137931034483 1.0
0.7300469483568075 0.8956521739130435 0.8956521739130435 0.9304347826086956 1.0
0.7323943661971831 0.8947368421052632 0.8947368421052632 0.9298245614035088 1.0
0.7347417840375587 0.8938053097345132 0.8938053097345132 0.9292035398230089 1.0
0.7370892018779343 0.8928571428571429 0.8928571428571429 0.9285714285714286 1.0
0.7394366197183099 0.8918918918918919 0.8918918918918919 0.9279279279279279 1.0
0.7417840375586855 0.8909090909090909 0.8909090909090909 0.9272727272727272 1.0
0.744131455399061 0.8899082568807339 0.8899082568807339 0.926605504587156 1.0
0.7464788732394366 0.8888888888888888 0.8888888888888888 0.9259259259259259 1.0
0.7488262910798122 0.8878504672897196 0.8878504672897196 0.9252336448598131 1.0
0.7511737089201878 0.8867924528301887 0.8867924528301887 0.9339622641509434 1.0
0.7535211267605634 0.8857142857142857 0.8857142857142857 0.9333333333333333 1.0
0.755868544600939 0.8846153846153846 0.8942307692307693 0.9326923076923077 1.0
0.7582159624413146 0.8932038834951457 0.8932038834951457 0.9320388349514563 1.0
0.7605633802816901 0.8921568627450981 0.8921568627450981 0.9313725490196079 1.0
0.7629107981220657 0.900990099009901 0.8910891089108911 0.9306930693069307 1.0
0.7652582159624414 0.9 0.89 0.94 1.0
0.7676056338028169 0.898989898989899 0.8888888888888888 0.9393939393939394 1.0
0.7699530516431925 0.8979591836734694 0.8877551020408163 0.9387755102040817 1.0
0.7723004694835681 0.8969072164948454 0.8865979381443299 0.9381443298969072 1.0
0.7746478873239436 0.8958333333333334 0.8854166666666666 0.9375 1.0
0.7769953051643192 0.9052631578947369 0.8842105263157894 0.9368421052631579 1.0
0.7793427230046949 0.9042553191489362 0.8829787234042553 0.9361702127659575 1.0
0.7816901408450705 0.9032258064516129 0.8817204301075269 0.9354838709677419 1.0
0.784037558685446 0.9021739130434783 0.8804347826086957 0.9347826086956522 1.0
0.7863849765258216 0.9010989010989011 0.8791208791208791 0.9340659340659341 1.0
0.7887323943661972 0.9 0.8888888888888888 0.9333333333333333 1.0
0.7910798122065728 0.898876404494382 0.8876404494382022 0.9325842696629213 1.0
0.7934272300469484 0.8977272727272727 0.8863636363636364 0.9318181818181818 1.0
0.795774647887324 0.896551724137931 0.8850574712643678 0.9310344827586207 1.0
0.7981220657276995 0.8953488372093024 0.8953488372093024 0.9302325581395349 1.0
0.8004694835680751 0.8941176470588236 0.8941176470588236 0.9294117647058824 1.0
0.8028169014084507 0.8928571428571429 0.8928571428571429 0.9285714285714286 1.0
0.8051643192488263 0.891566265060241 0.891566265060241 0.927710843373494 1.0
0.8075117370892019 0.8902439024390244 0.8902439024390244 0.926829268292683 1.0
0.8098591549295775 0.9012345679012346 0.8888888888888888 0.9259259259259259 1.0
0.8122065727699531 0.9 0.8875 0.925 1.0
0.8145539906103286 0.8987341772151899 0.8860759493670886 0.9240506329113924 1.0
0.8169014084507042 0.9102564102564102 0.8846153846153846 0.9230769230769231 1.0
0.8192488262910799 0.9090909090909091 0.8831168831168831 0.922077922077922 1.0
0.8215962441314554 0.9078947368421053 0.881578947368421 0.9342105263157895 1.0
0.823943661971831 0.9066666666666666 0.88 0.9333333333333333 1.0
0.8262910798122066 0.9054054054054054 0.8783783783783784 0.9324324324324325 1.0
0.8286384976525821 0.9041095890410958 0.8767123287671232 0.9315068493150684 1.0
0.8309859154929577 0.9027777777777778 0.875 0.9305555555555556 1.0
0.8333333333333334 0.9014084507042254 0.8732394366197183 0.9295774647887324 1.0
0.835680751173709 0.9 0.8714285714285714 0.9285714285714286 1.0
0.8380281690140845 0.8985507246376812 0.8695652173913043 0.927536231884058 1.0
0.8403755868544601 0.8970588235294118 0.8676470588235294 0.9264705882352942 1.0
0.8427230046948357 0.8955223880597015 0.8656716417910447 0.9253731343283582 1.0
0.8450704225352113 0.8939393939393939 0.8636363636363636 0.9242424242424242 1.0
0.8474178403755869 0.8923076923076924 0.8615384615384616 0.9230769230769231 1.0
0.8497652582159625 0.890625 0.859375 0.921875 1.0
0.852112676056338 0.8888888888888888 0.8571428571428571 0.9206349206349206 1.0
0.8544600938967136 0.8870967741935484 0.8548387096774194 0.9193548387096774 1.0
0.8568075117370892 0.8852459016393442 0.8524590163934426 0.9180327868852459 1.0
0.8591549295774648 0.8833333333333333 0.85 0.9166666666666666 1.0
0.8615023474178404 0.8813559322033898 0.847457627118644 0.9322033898305084 1.0
0.863849765258216 0.8793103448275862 0.8448275862068966 0.9310344827586207 1.0
0.8661971830985916 0.8771929824561403 0.8596491228070176 0.9298245614035088 1.0
0.8685446009389671 0.875 0.8571428571428571 0.9285714285714286 1.0
0.8708920187793427 0.8727272727272727 0.8545454545454545 0.9272727272727272 1.0
0.8732394366197184 0.8703703703703703 0.8518518518518519 0.9259259259259259 1.0
0.8755868544600939 0.8679245283018868 0.8490566037735849 0.9245283018867925 1.0
0.8779342723004695 0.8653846153846154 0.8653846153846154 0.9230769230769231 1.0
0.8802816901408451 0.8627450980392157 0.8627450980392157 0.9215686274509803 1.0
0.8826291079812206 0.86 0.86 0.92 1.0
0.8849765258215962 0.8571428571428571 0.8571428571428571 0.9183673469387755 1.0
0.8873239436619719 0.8541666666666666 0.8541666666666666 0.9166666666666666 1.0
0.8896713615023475 0.851063829787234 0.8723404255319149 0.9148936170212766 1.0
0.892018779342723 0.8478260869565217 0.8695652173913043 0.9130434782608695 1.0
0.8943661971830986 0.8666666666666667 0.8666666666666667 0.9111111111111111 1.0
0.8967136150234742 0.8636363636363636 0.8636363636363636 0.9090909090909091 1.0
0.8990610328638498 0.8837209302325582 0.8604651162790697 0.9069767441860465 1.0
0.9014084507042254 0.8809523809523809 0.8571428571428571 0.9047619047619048 1.0
0.903755868544601 0.8780487804878049 0.8536585365853658 0.926829268292683 1.0
0.9061032863849765 0.875 0.85 0.925 1.0
0.9084507042253521 0.8717948717948718 0.8461538461538461 0.9230769230769231 1.0
0.9107981220657277 0.868421052631579 0.8421052631578947 0.9210526315789473 1.0
0.9131455399061033 0.8648648648648649 0.8378378378378378 0.9459459459459459 1.0
0.9154929577464789 0.8611111111111112 0.8333333333333334 0.9444444444444444 1.0
0.9178403755868545 0.8571428571428571 0.8285714285714286 0.9428571428571428 1.0
0.9201877934272301 0.8529411764705882 0.8235294117647058 0.9411764705882353 1.0
0.9225352112676056 0.8787878787878788 0.8181818181818182 0.9393939393939394 1.0
0.9248826291079812 0.875 0.8125 0.9375 1.0
0.9272300469483569 0.8709677419354839 0.8064516129032258 0.9354838709677419 1.0
0.9295774647887324 0.9 0.8 0.9333333333333333 1.0
0.931924882629108 0.896551724137931 0.8275862068965517 0.9310344827586207 1.0
0.9342723004694836 0.8928571428571429 0.8214285714285714 0.9285714285714286 1.0
0.9366197183098591 0.9259259259259259 0.8148148148148148 0.9259259259259259 1.0
0.9389671361502347 0.9230769230769231 0.8076923076923077 0.9230769230769231 1.0
0.9413145539906104 0.96 0.8 0.92 1.0
0.943661971830986 0.9583333333333334 0.7916666666666666 0.9166666666666666 1.0
0.9460093896713615 0.9565217391304348 0.8260869565217391 0.9130434782608695 1.0
0.9483568075117371 0.9545454545454546 0.8181818181818182 0.9090909090909091 1.0
0.9507042253521127 0.9523809523809523 0.8095238095238095 0.9047619047619048 1.0
0.9530516431924883 0.95 0.8 0.9 1.0
0.9553990610328639 0.9473684210526315 0.8421052631578947 0.8947368421052632 1.0
0.9577464788732395 0.9444444444444444 0.8333333333333334 0.8888888888888888 1.0
0.960093896713615 0.9411764705882353 0.8235294117647058 0.8823529411764706 1.0
0.9624413145539906 0.9375 0.8125 0.875 1.0
0.9647887323943662 1.0 0.8 0.8666666666666667 1.0
0.9671361502347418 1.0 0.7857142857142857 0.8571428571428571 1.0
0.9694835680751174 1.0 0.7692307692307693 0.8461538461538461 1.0
0.971830985915493 1.0 0.75 0.8333333333333334 1.0
0.9741784037558686 1.0 0.7272727272727273 0.8181818181818182 1.0
0.9765258215962441 1.0 0.7 0.8 1.0
0.9788732394366197 1.0 0.6666666666666666 0.8888888888888888 1.0
0.9812206572769954 1.0 0.625 0.875 1.0
0.9835680751173709 1.0 0.5714285714285714 0.8571428571428571 1.0
0.9859154929577465 1.0 0.5 0.8333333333333334 1.0
0.9882629107981221 1.0 0.4 0.8 1.0
0.9906103286384976 1.0 0.5 0.75 1.0
0.9929577464788732 1.0 0.6666666666666666 0.6666666666666666 1.0
0.9953051643192489 1.0 1.0 0.5 1.0
0.9976525821596245 1.0 1.0 1.0 1.0

